A-Priori Reduction of Scenario Approximation for Automated Generation Control in High-Voltage Power Grids with Renewable Energy

Renewable energy sources (RES) are increasingly integrated into power systems to support the United Nations' Sustainable Development Goals of decarbonization and energy security. However, their low inertia and high uncertainty pose challenges to grid stability and increase the risk of blackouts. Stochastic chance-constrained optimization, particularly data-driven methods, offers solutions but can be time-consuming, especially when handling multiple system snapshots. This paper addresses a dynamic joint chance-constrained Direct Current Optimal Power Flow (DC-OPF) problem with Automated Generation Control (AGC) to facilitate cost-effective power generation while ensuring that balance and security constraints are met. We propose an approach for a data-driven approximation that includes a priori sample reduction, maintaining solution reliability while reducing the size of the data-driven approximation. Both theoretical analysis and empirical results demonstrate the superiority of this approach in handling generation uncertainty, requiring up to twice less data while preserving solution reliability.

==> for_the_future.txt <==
%support its superior efficiency and accuracy by an empirical comparison with the state-of-the-art methods over multiple IEEE power grid test cases. 

%This paper investigates the stability of the direct current (DC) power grids under uncertainty caused by renewables fluctuations. Our goal is to estimate a probability of exceeding operational limits caused by a random change in power generation or consumption. Even if a distribution of renewables fluctuations is known, this probability is hard to compute analytically, and classical upper bounds often overestimate it on the order of magnitude. In its turn, this leads to conservative power systems control policies. 
    %To this end, we consider approximating the probability density of a failure by an (adaptive) importance sampling from a distribution mixture.  The mixture weights are chosen to minimize a discrepancy between the parametric mixture and the distribution of a failure. 
    %We show that a proper physics-informed choice of the mixture allows reducing the sample complexity of the approximation significantly compared to the state-of-the-art methods. Finally, we provide theoretical guarantees on our approach's efficiency and justify its empirical performance over multiple test cases. 



%Some approaches to handle the problem involve stochastic programming, robust and chance-constrained extensions of the traditional optimal power flow problem \cite{lubin2015robust,bienstock2014chance,roald2013analytical,nemirovski2006scenario,nemirovski2009robust}. Despite the academic success, these methods are often conservative for operational practice. Indeed, multiple security constraints involved in the problem require an accurate estimate of the probability for at least one of them to fail; however, this probability does not have an analytical expression and~NP-hard to compute even for Gaussian distributions and linear constraints~\cite{khachiyan1989problem}. 
%A valuable alternative to analytical chance-constraint and robust formulations is a scenario approximation approach. It estimates a failure probability based on Monte-Carlo samples from the nominal distribution~\cite{nemirovski2006scenario,bertsimas2018robust}; however, the method is known to be inefficient when dealing with rare events \cite{l2009monte}. 


%we justify the performance of our sampling methods over multiple real and synthetic test cases. 
%improve 
%We advance the ideas of ALOE~\cite{owen2019importance} 

%power grid failure probability, i.e., the probability of violating at least one of the linear security constraints, in a case of Gaussian fluctuations of the generation and demands. 
%In particular, we suggest a convex optimization procedure to fit a failure's density with a weighted combination of predefined densities. This allows deriving the optimal weights so that the sampler requires a minimal possible number of samples to estimate a failure probability. These estimates can be further applied to improve corrective control strategies by scenario approximation of probabilistic constraints \cite{nemirovski2006scenario,nemirovski2012safe}. Finally, we justify the performance of our sampling methods over multiple real and synthetic test cases. 


%For the purpose of computation of multidimensional integrals (probabilities) Boyd et. al \cite{ryu2014adaptive} proposed adaptive importance sampling approach via convex optimization. Juditsky et. al \cite{nemirovski2009robust} proposed robust stochastic approximation technique for optimization of stochastic integrals, specifically, mirror descent approach.

%Monte-Carlo and hybrid Monte-Carlo approaches

%Specifically, authors in \cite{contingencyMLE} used Maximum Likelihood Estimator (MLE) to obtain contingency probability estimator in online risk-based security assessment of power grid based on weather and geographic historical data. McCalley et. al in \cite{3contingencymethods} proposed three methods which use linear regression and Markov processes for failure assessment on a day time scale: first one uses linear regression to estimate the influence of weather, which is applicable to transmission lines. The second one uses data of equipment condition to assess contingency probabilities, which then can be applied for power transformers. The third one uses component fault probabilities and breaker per demand failure probability to assess high order failures -- $N - k$ for $k > 1$ contingencies. Marsadek et. al in \cite{montecarlofeasibility} exploited non-sequential Monte Carlo simulation for estimation of probability of contingency and interpreted risk index value by classifying it into low, medium and high risk operating points. Owen et. al in \cite{owen2019importance} proposed non-adaptive importance sampling method for estimation of probability of the at least one constraint contingency. For the purpose of computation of multidimensional integrals (probabilities) Boyd et. al \cite{ryu2014adaptive} proposed adaptive importance sampling approach via convex optimization. Juditsky et. al \cite{nemirovski2009robust} proposed robust stochastic approximation technique for optimization of stochastic integrals, specifically, mirror descent approach.

%Assume $n$ is a number of buses, and $m$ is a number of lines. 
%



%$  \in \mathbb{R}^{(2m + 2n)\times n}$


%Let $J$ be a number of constraints, $J = 2m + 2n$, then $W\in\mathbb{R}^{J\times n}$ and $b\in\mathbb{R}^{n\times 1}$. We refer a feasibility polytope as a set~$\cP$, 
%$\cP = \bigl\{p:\, Wp \le b\bigr\} =  \bigl\{p:\; \bigcap_{i=1}^J\omega_i^\top p \le b_i\bigr\}$.

%can be given in terms of teh admittance

%\begin{align*}
%    \Pi_i = \mathbb{P}(\omega_i^\top p > b_i) = 
%\end{align*}

%$ =  = \Phi((b_i-\mu^\top \omega_i))$
%$
%    \max_i \pi_i \le \pi \le \sum_{i=1}^J \pi_j,
%$
%where $\pi_j$ is a probability of $p:\, \omega_j^\top p \ge b_j$, $1\le j \le J$; however, for a large system this upper bound can significantly overestimate the target probability, often in $O(J)$ times. 






%  $C_{ff} = 1$, $C_{Sr} = - 1$, $C_{Sf} = - 1$ while all other elements are equal to zero. 




%To avoid ambiguity let $\theta_S = 0$ for the slack bus. 

%$p = (p_F, p_R, p_S)^\top$, where $p_F$ corresponds to the deterministic power injections, $p_R$ to random injections, and $p_S$ is a slack bus' power injection. The power system is balanced, i.e. the sum of all power injections equals to zero, $p_S + \sum_{r\in R} p_r + \sum_{f\in F} p_f = 0$. 

%Let $\theta$ be a vector of phase angles. We assume below, that the phase angle on a reference bus is set to zero. 

%Let $B \in \mathbb{R}^{N \times N}$ be an admittance matrix of the system, $p = B\theta$. The components $B_{ij}$ are such that $B_{ij} \neq 0$ if there is a line between nodes $i$ and $j$, the diagonal elements $B_{ii} = - \sum_{j\neq i} B_{ij}$, i.e. $B$ is a Laplacian matrix.  Let $B^{\dagger}$ be the pseudo-inverse of $B$, i.e.~$\theta = B^{\dagger} p$. To avoid ambiguity let $\theta_S = 0$ for the slack bus. 
%


%\\
        %&&$d$& number of parameters



 





%Second, find a security constrained optimal power flow solution that minimizes expected generation cost and maintains a failure probability below some small positive threshold $\eta$: %{\color{orange} as far as I saw, people typically use $\varepsilon$ instead of $\delta$}: -- a question of convenience, let us $\eta$ instead
%\begin{align}\label{eq:CorCont}
%    \mathbb{E}\,\cost(p) & \to \min_p \\
%    \st & \; \; \mathbb{P}(p \in \cP) \ge 1 - \eta, \eta > 0. \nonumber
%\end{align}
%The most of existing approaches for solving joint chance constraints problem are often either produce a very conservative solution, compromising operational practice,  or numerically challenging for large cases \cite{roald2013analytical,bienstock2014chance,nemirovski2006scenario,nemirovski2007convex,nemirovski2012safe,seri2013scenario,seri2013scenario}. Recent results, which adopt the trust region approach \cite{pena2020dc, chen2018data}, show better performance; however, their scalability to larger systems remains questionable. 


    %
    %A regular polytope with $J =6$ faces. Algorithms are looking for a probability of the area in grey under Gaussian fluctuations. 
    %Red dots are Mote-Carlo samples from the standard Gaussian distribution, the green ones came from the mixture of Gaussian standard distributions. Each component of the mixture is conditioned on a corresponding plane with weight proportional to the probability of violation this plane.


%Let us outline the proposed approach. Roughly speaking, we minimize variance of the outage probability estimate, where the samples for the estimate come from the mixture of conditioned Gaussians $\nu(p, x)$. At the same time we accumulate the estimate. At each step we sample from $\nu(p, x)$, then we update the weights of mixture components and, finally, accumulate the estimate. Schematically, the framework can be viewed as in Figure~\ref{fig:scheme}


%{\color{blue} according to a single Gaussian density},

%The strategy of sampling from $\nu(p, x)$ (which is a parametric distribution) is motivated by the undesirable property of classical Monte-Carlo sampling. Being quite accurate (for some setups) but demanding, the classical approach yields samples from nominal distribution without regarding to their ''usefulness''.




%Convexity of $\nu^{-1}(p, x)$ in $x$ under conditions 1 and 2 implies convexity of $f^2(p)\nu^2(p)/\nu(p, x)$ in $x$ by the  definition. The last in its turn implies convexity of $V(x)$. Notice that convexity of $V(x)$ is a weaker assumption than convexity of~$\nu(p, x)$. 

%Let $\nu(p, x)$ be a probability density parametrized by $x \subseteq X \in \mathbb{R}^d$; then, the importance sampler variance is 
%\begin{align*}
%    \bV_{{\cal V}(x)}\left(\frac{f(p) \nu(p)}{\nu(p, x)}\right) & = \int_{p\in\mathbb{R}^d} \left(\frac{f(p)\nu(p)}{\nu(p, x)} - \pi\right)^2 \nu(p, x) d p \\
%    & = \int_{p\in\mathbb{R}^d} %\frac{f^2(p)\nu^2(p)}{\nu(p, x)} d p - \pi^2 =: V(x)
%\end{align*}
%That is the importance sampled estimator using $n$ i.i.d. samples from $\nu(p,x)$ with weights $\chi_i = 1$ has variance $V(x)/n$. 
%The variance of the estimate ${\hat\pi}_n$ is given by Lemma~\ref{lem:var}. 


%Variance is a good functional to minimize since the estimate (our estimate is a sum of random variables) with smaller variance will have smaller confidence interval due to the Central Limit Theorem. 





%of the $i^{\textup{th}}$ hyperplane of the feasibility set. Thus, the probability of being at least out of one hyperplane can be bounded by the sum of individual plane's outage probabilities.
%Finally, the inverse transorm method \cite{l2009monte,morlet1983sampling} admits conditional sampling $p \sim \cN(\mu, \Sigma)$ s.t. $\omega_i^\top p \ge b_i$. One should follow the Algorithm~\ref{alg:sample} for the conditional sampling of $p$. In order to sample from the distribution $\nu(p, x)$, which is a mixture of conditioned on a plane Gaussians, one should pick the mixture component -- the weights in the mixture define the probability of picking specific component -- and then use Algorithm~\ref{alg:sample}.


%We consider Gaussian fluctuations of power injections, $p \sim \cN(\mu, \Sigma)$, with known mean $\mu \in \mathbb{R}^n$ and covariance $\Sigma \in \mathbb{R}^{n\times n}$ and aim to estimate the unknown probability $\pi$ -- the probability of violation of at least one DC power flow constraint.
%The method of Monte Carlo is a classical way to approximate high-dimensional probabilities that can not be computed analytically based on sampling from a nominal distribution. Being efficient in approximating sufficiently large probabilities, the Monte Carlo approach is known to be inefficient for rare events~\cite{l2009monte}. %TO THE INTRODUCTION

%To this end, instead of estimating a rare event of being outside of the feasibility polytope, one uses an upper bound. 
%By the union bound inequality, $\pi$ is bounded from above by the sum of the probabilities $\pi_i$. An individual $\pi_i$ is the probability of the $i^{\textup{th}}$ plane violation from~\eqref{eq:feasibility_ineqs}. There is a closed form expression for them:
%\begin{align*}
%\pi_i & = \mathbb{P}(p\sim \cN(\mu, \Sigma) \wedge %\omega_i^\top p \ge b_i) \\
%& = \mathbb{P}((p - \mu)\sim \cN(0, \Sigma) \wedge %\omega_i^\top (p - \mu) \ge b_i - \omega_i^\top \mu)\\
%& = \mathbb{P}({\bar p}\sim \cN(0, I) \wedge %(\Sigma^{1/2}\omega_i)^\top {\bar p} \ge b_i - %\omega_i^\top \mu) \\
%& = \mathbb{P}({\bar p}\sim \cN(0, I) \wedge {\bar %p}^\top {\bar\omega}_i \ge (b_i - \omega_i^\top %\mu)/\|\Sigma^{1/2}\omega_i\|_2)  \\
%& = \Phi^{-1}((b_i - \omega_i^\top %\mu)/\|\Sigma^{1/2}\omega_i\|_2)
%\end{align*}
%{\color{blue} Sasha check the typos in the argument above}
%for ${\bar p} = \Sigma^{-1/2}(p-\mu)$, ${\bar\omega}_i = (\Sigma^{1/2}\omega_i)^\top/\|\Sigma^{1/2}\omega_i\|_2$, and $1\le i \le J$. The probabilities $\pi_i$ are the probabilities of being of the $i^{\textup{th}}$ hyperplane of the feasibility set. Thus, the probability of being at least out of one hyperplane can be bounded by the sum of individual plane's outage probabilities.
%Finally, the inverse transorm method \cite{l2009monte,morlet1983sampling} admits conditional sampling $p \sim \cN(\mu, \Sigma)$ s.t. $\omega_i^\top p \ge b_i$. One should follow the Algorithm~\ref{alg:sample} for the conditional sampling of $p$. In order to sample from the distribution $\nu(p, x)$, which is a mixture of conditioned on a plane Gaussians, one should pick the mixture component -- the weights in the mixture define the probability of picking specific component -- and then use Algorithm~\ref{alg:sample}.
% \begin{enumerate}
%     \item Sample $z \sim \cN(0, I)$
%     \item Sample $u \sim U(0,1)$
%     \item Compute $y = \Phi^{-1}(\Phi(\tau) + u(1 - \Phi(\tau)))$
%     \item Set $\phi = \phi y + (I - \phi\phi^\top) z$, $\phi = \Sigma^{1/2} \omega_i / \|\Sigma^{1/2} \omega_i\|_2$
%     \item Set $p = \Sigma^{1/2} (\phi+\mu)$.
% \end{enumerate}


% \begin{algorithm}
% \caption{Sampling Gaussian Conditioned on $p^T \omega_i \geq \tau_i$}\label{alg:sample}
% \begin{algorithmic}
% \State Sample $z \sim \cN(0, I)$

% \State Sample $u \sim U(0,1)$

% \State Compute $y = \Phi^{-1}(\Phi(\tau) + u(1 - \Phi(\tau)))$

% \State Set $\phi = \phi y + (I - \phi\phi^\top) z$, $\phi = \Sigma^{1/2} \omega_i / \|\Sigma^{1/2} \omega_i\|_2$

% \State Set $p = \Sigma^{1/2} (\phi+\mu)$

% \end{algorithmic}
% \end{algorithm}


%{\color{blue} would be good to add a short proof to the above if the space allows}
%Indeed,  $p$ follows to $\cN(\mu, \Sigma)$ s.t. $p^\top \omega_i \ge b_i$ as 
%\begin{align*}
%    \mathbb{P}()
%\end{align*}


%In \cite{owen2019importance}, the authors proposed a slightly refined version of the Algorithm~\ref{alg:sample} that exhibit better numerical stability. We refer the same paper for the corresponding proofs and analysis. 

%Figure~\ref{fig:polytope} illustrates the feasibility polytope where the area of interest is marked in grey. 

\begin{comment}

\tikzset{
  mybackground/.style={execute at end picture={
        \begin{scope}[on background layer]
          \draw[blдack!30,fill=black!15,rounded corners=1ex] (current bounding box.south west)
                    rectangle (current bounding box.north east);
        \end{scope}
    }},
}
\begin{figure}[!t]
\label{fig:polytope}
\begin{center}
    \resizebox{0.3\textwidth}{!}{
    %\begin{tikzpicture}[background rectangle/.style={fill=gray!25}, show background rectangle, scale=1.0]
    \begin{tikzpicture}[mybackground={here}]
    \coordinate (A) at (3,5);
    \coordinate (B) at (4,3);
    \coordinate (C) at (6,3);
    \coordinate (D) at (7,5);
    \coordinate (E) at (5,7);
    \coordinate (F) at (5,5);
    
    \coordinate [label={left:}] (b1) at (4.5, 5.5);
    %\coordinate [label={above:$d_2$}] (b2) at (5.9, 5.5);
    %\coordinate [label={above:$d_{J-1}$}] (b3) at (4, 4.6);
    \coordinate [label={left:$d_j$}] (b4) at (5, 4.2);
    %\coordinate [label={right:$d_1$}] (b5) at (5.7, 4.4);
    
    \coordinate [label={left:}] (w1) at (4.4, 6.5);
    %\coordinate [label={above:$\bom_2^\top \bp\le b_2$}] (w2) at (7.1, 5.5);
    %\coordinate [label={[rotate=-30]below:$\bom_{J-1}^\top \bp\le b_{J-1}$}] (w3) at (2.6, 4.0);
    %\coordinate [label={below: $\;\bom_J^\top \bp \le b_J$}] (w4) at (5, 3.0);
    %\coordinate [label={right:$\bom_1^\top \bp \le b_1$}] (w5) at (6.5, 4.1);
    
    \coordinate (A1) at (4,6);
    \coordinate (B1) at (6,6);
    \coordinate (C1) at (5,3);
    \coordinate (D1) at (6.6,4.18);
    \coordinate (E1) at (3.37,4.24);
    
    \begin{scope}[thick,,opacity=0.6]
    
    \filldraw[black, color=white] (A) -- (B) -- (C) -- (D) -- (E) -- (A);
    \draw[black] (A) -- (B) -- (C) -- (D) -- (E) -- (A);
    %\filldraw[color = white];
    % \draw (B) -- (C);
    % \draw (C) -- (D);
    % \draw (D) -- (E);
    % \draw (A) -- (E);
    \fill[blue!40!white] (F) circle (0.1cm);
    \draw[dashed, blue!40!white] (F) circle (0.2cm);
    \draw[dashed, blue!40!white] (F) circle (0.30cm);
    \draw[dashed, blue!40!white] (F) circle (0.45cm);
    \draw[dashed, blue!40!white] (F) circle (0.60cm);
    \draw[dashed, blue!40!white] (F) circle (1.0cm);
    \draw[dashed, blue!40!white] (F) circle (1.6cm);
    \draw[dashed, blue!40!white] (F) circle (2.2cm);
    \draw[dashed, blue!40!white] (F) circle (3.0cm);
    \end{scope}
    
    \coordinate [label={left:}] (b1) at (4.5, 5.5);
    %\coordinate [label={above:$d_2$}] (b2) at (5.9, 5.5);
    %\coordinate [label={above:$d_{J-1}$}] (b3) at (4, 4.6);
    \coordinate [label={left:$d_j$}] (b4) at (5, 4.2);
    %\coordinate [label={right:$d_1$}] (b5) at (5.7, 4.4);
    
    \coordinate [label={left:}] (w1) at (4.4, 6.5);
    %\coordinate [label={[rotate=0]right:$\bom_2^\top \bp\le b_2$}] (w2) at (6.1, 6.0);
    %\coordinate [label={[rotate=0]left:$\bom_{J-1}^\top \bp\le b_{J-1}$}] (w3) at (3.6, 4.0);
    \coordinate [label={below: $\;\omega_j^\top \bp \le b_j$}] (w4) at (5, 3.0);
    %\coordinate [label={[rotate=0]right:$\bom_1^\top \bp \le b_1$}] (w5) at (6.3, 3.1);
    
    \begin{scope}[thick,dashed,,opacity=0.6]
    \draw (F) -- (B1);
    \draw (F) -- (C1);
    \draw (F) -- (A1);
    \draw (F) -- (D1);
    \draw (F) -- (E1);
    \end{scope}
    
    \end{tikzpicture}
    }
    \end{center}
    
    \caption{A grid failure stands for the grey area outside of the feasibility polytope. Dashed lines illustrate the level sets of the Gaussian distribution centered inside the polytope. {\color{blue} Sasha (1) remove bold in $p$ (2) make the picture wide and short to safe the space (3) add ${\cal P}$ somewhere on the picture, e.g. instead of $\omega_j^\top p \le b_j$ put ${\cal P} = \{p:\, \omega_j^\top p \le b_j\}$}}
    \label{fig:polytope}
\end{figure}

\end{comment}



%A valuable alternative to the classical Monte-Carlo scheme in this problem is an importance sampling approach \cite{elvira2021advances,arregui2019generalized,owen2000safe,he2014optimal}.%TO THE INTRODUCTION

%Having a distribution mixture $\{\nu_i\}_{i=1}^J$,  where $\nu_i$ stands for conditional distribution $p \sim \cN(\mu, \Sigma)$ s.t. $\omega_i^\top p \ge b_i$, we are looking for the weights $\{x_i\}_{i=1}^J$ to approximate a distribution $p \sim \cN(\mu, \Sigma)$:  $p\not\in{\cal P}$ by $\nu(p, x) = \sum_{i=1}^J x_i \nu_i(p)$, $x_i \ge 0$, $1\le i \le J$ and~$\sum_{i=1}^J x_i = 1$. In \cite{owen2019importance} it was suggested to take $x_i \propto \pi_i$ (mixture weights), which leads to a consistent estimate; however, here we significantly improve the sampler efficiency by using convex optimization to fit the best combination of weights. The strategy of sampling from $\nu(p, x)$ (which is a parametric distribution) is motivated by the undesirable property of classical Monte-Carlo sampling. Being quite accurate (for some setups) but demanding, the classical approach yields samples from nominal distribution without regarding to their ''usefulness''.%TO THE INTRODUCTION
 


%\begin{figure}
%    \centering
%    \begin{tikzpicture}[node distance={15mm}, thick, main/.style = {draw}] 
%    \node[main] (1)  {Sample $p \sim \nu(p, x)$}; 
%    \node[main] (2) [below left of=1] {Update $x$}; 
%    \node[main] (3) [below right of=1] {Accumulate $\hat{\pi}$}; 
%    \draw[->] (1) -- (2);
%    \draw[->] (2) -- (3);
%    \draw[->] (3) -- (1);
%    \end{tikzpicture} 
%    \caption{Framework of the proposed approach}
%    \label{fig:scheme}
%\end{figure}
%{\color{blue} If space allows, would be great to add a consistency statement}


%
%designed to address optimization problems in norms other than Euclidean. In particular, it alls tackling simplex-constrained optimization problems efficiently. 


%{\color{red} Sasha, (1) check the statement with the Lan's book (2) we need to agree about indices}


%Function $V(x)$ is Lipshitz in $\ell_1$ norm, i.e.:
%\begin{align*}
%    \|V(x) -  V(y)\|_\infty \le 
%    M \|x-y\|_1,
%\end{align*}
%where $M = \max_{i}\left| \int \frac{f^2(p)\nu^2(p)}{\nu(p,x)^2}\nabla_{x_i} \nu(p,x) dp \right|$. In particular, for mixtures, $\nu(p, x) = \sum_{i=1}^{r} x_i \nu_i(p)$, having a defensive component $\nu_k(x) = p(x)$ with $x_i \ge \varepsilon$ one has 
%\[
%\kappa \le \varepsilon^{-2} \int f^2(p)\nu(p) dp = \varepsilon^{-2} (\mathbb{V} f(p) + \pi^2).
%\] 
%Under the same conditions, one concludes that $V(x)$ is $2\varepsilon^3 \int f^2(p) d p$ smooth in $\ell_1$ norm; however, we do not assume here that $\int f^2(p) dp$ is finite.  

%Finally, for a mixture $\nu(p,x) = \sum_{i=1}^r x_i %\nu_i(x)$
%\begin{align*}
%    \mathbb{E}_{p\sim {\cal V}(x)} %\biggl\|\frac{f^2(p)\nu^2(p)}{\nu^2(p,x)}\nabla_{x} %\nu(p,x) - \nabla V(x)\biggr\|_\infty^2 \le \sigma^2, 
%\end{align*}
%where $\sigma^2 \le 4 M^2$. 


%Note that $D_\omega(x_s, x^*)$ is bounded from above by $\log r$ as soon as we optimize over a unit simplex. 
%Taking $\eta_t = D_\omega(x_1, x^*)/\sqrt{k(M^2 + \sigma^2)}$, $1 \le t\le k$ one has 
%\begin{align*}
%    \sum_{t=s}^k \eta_t V(x_s)  - V^* & \le 2 D_\omega(x_s, x^*) \sqrt{(M^2+\sigma^2)/k} \\
%    & \le 5\varepsilon^{-2} (\mathbb{V} f(p) + \pi^2) %\sqrt{(\log r)/k},
%\end{align*}
%if the mixture has a defensive component with weight at least~$\varepsilon$. In other words, 
%\[
%    \mathbb{V} {\hat\pi}_k \le V^*/k + 5 (\mathbb{V} f(p) + \pi^2)\sqrt{\log k}/k^{3/2}. 
%\]
%which outperforms the state-of-the sampling methods \cite{genz2020package,owen2000safe,ryu2014adaptive}. 
%Finally, as $V^* \le \pi^2$ we have
%\[
%    \mathbb{V} ({\hat\pi}_k) \le \pi^2/k + 5 (\mathbb{V} f(p) + \pi^2)\sqrt{\log k}/k^{3/2}. 
%\]

%The variance minimization with control variates attains a similar convergence rate $V^*/k + O(1/k^{3/2})$, where factor $O(\cdot)$ depends on the distance from the starting point to the solution and smoothness of the objective. The term $O(1/k^{3/2})$ can not be improved without further assumptions on the distributions because of the central limit theorem. 


\subsection{Extensions: Control Variates and KL Divergence}

%\subsection{Importance Sampling via Convex Optimization}
%We consider an approximation to a failure probability $\pi$ (or an expected value of an indicator of the feasibility set, $f(p)$):
%\begin{align*}
%    \pi = \int f(p) \nu(p) dp \approx {\hat \pi}_n = \frac{1}{n} \sum_{i=1}^n \chi_i f(p_i)\frac{\nu(p_i)}{\nu_i(p_i)}, \quad p_i \sim \nu_i.
%\end{align*}
%where $\nu(p)$ is a \emph{nominal} and $\{\nu_i\}_{i=1}^n$ are \emph{synthetic}  probability measures, and $\{\chi_i\}_i$ are some  weight factors. We refer $\nu$ as a {\it nominal} distribution, and $\{\nu_i\}_{i=1}^n$ as {\it synthetic} distributions. The function $f(p)$ takes the value of $1$ if $p$ satisfies~\eqref{eq:feasibility_ineqs} and $0$ otherwise.

%Further we will provide the theoretical background for our method. This will include properties of the variance of $\hat{\pi}_n$, control variates, which is a augmentation that allows one to reduce the variance of an estimate and Kullback-Leibler divergence. Those will be useful for importance sampling estimation analysis which will lead to a reduced sample complexity for the outage probability estimate.



%Lemma \ref{lem:unbiased} claims that ${\hat\pi}_n$ is an unbiased estimate of the outage probability $\pi$. 

%\begin{lemma}\label{lem:unbiased}
%    ${\hat\pi}_n$ is an unbiased estimate to $\pi$ if $\sum_{i=1}^n \mu_i = n$. 
%\end{lemma}
%\begin{proof} 
%By the law of total expectation, one has
%\begin{align*}
%    \mathbb{E} {\hat\pi}_n & = \frac{1}{n}\sum_{i=1}^n \chi_i \mathbb{E}\biggl[\mathbb{E}_{p_i\sim{\cal V}_i} \biggl[ \frac{f(p_i)\nu(p_i)}{\nu_i(p_i)}| \nu_i\biggr] \biggr] = \sum_{i=1}^n \frac{\chi_i \pi}{n}= \pi,
%\end{align*}
%where ${\cal V}_i$ is a CDF of $\nu_i$. 
%\end{proof}

%The empirical counterpart of the variance is then
%\[V(\theta) \approx V_n(\theta) = \frac{1}{n^2}\sum_{i=1}^n \frac{f^2(p_i)\nu^2(p_i)}{\nu(p_i,\theta_i)}, p_i \sim \nu(\cdot,\theta_i).\]



%Theorem~\ref{thm:var-convexity} implies convexity of the variance in $x$ as soon as $\nu^{-1}(p, x)$ is convex in $x$ for any $x \in X$ and $p$. 

%\begin{theorem}\label{thm:var-convexity}
%Let $S_x = \{p: p\in\mathbb{R}^n \wedge \nu(p, \theta) \neq 0\}$, $S_x\subseteq \mathbb{R}^n$. Function $V(x)$ is convex for $x \in X \subseteq \mathbb{R}^{J}$ if
%\begin{enumerate}
%    \item $X$ is convex;
%    \item $S_x$ remains the same for any $x \in X$;
%    \item $\nu^{-1}(p, x)$ is convex in $x$ for any fixed $p\in S_x$.
%\end{enumerate}
%Moreover, $\nabla V(x) = \mathbb{E}_{p \sim {\cal V}(x)} \biggl[ - \frac{f^2 (p)\nu^2(p)}{\nu^2(p,x)}\nabla_x \nu(p, x)\biggr]$.
%\end{theorem}
%\begin{proof}
%Convexity of $\nu^{-1}(p, x)$ in $x$ under conditions 1 and 2 implies convexity of $f^2(p)\nu^2(p)/\nu(p, x)$ in $x$ by the  definition. The last in its turn implies convexity of $V(x)$. Notice that convexity of $V(x)$ is a weaker assumption than convexity of~$\nu(p, x)$. 
%\end{proof}

%Convexity of $-\log \nu(p, x)$ in $x$ is a sufficient condition for convexity of $\nu^{-1}(p, x)$ as any exponentially convex function is convex \cite{nemirovski2001lectures}. In particular, this implies convexity of the variance, $V(x)$, for exponential families, mixtures, and even some heavy tailed (e.g. Cauchy) distributions. To this end, Theorem~\ref{thm:var-convexity} extends an earlier result of \cite{ryu2014adaptive} where convexity was established for the exponential families only. 

Control variates~\cite{owen2000safe,he2014optimal} is another way to further reduce the variance of the importance sampler's estimate. As soon as probabilities $\mathbb{P}(p^\top \omega_i > b_i) = \Pi_i$ are known, we may approximate \[
    \Pi - \sum_{i\le J} \beta_i\Pi_i = \int_{\mathbb{R}^n} \upsilon(p)(1[p\not\in P] - \sum_{i\le J} \beta_i 1[p^\top\omega_i > b_i]) dp
\] 
with importance sampling. In particular, if $b$ is a unit vector with the only unit coordinate $i$ corresponds to $\arg\!\max_{i\le J} \Pi_i$, one needs to approximate $\Pi - \max_{i\le J} \Pi_i$ instead of $\Pi$. This typically leads to a smaller variance of the estimator and preserves convexity of the variance:
\begin{align*}
    \bV_{\upsilon_D}\!\!\left(\frac{ c(p,\beta)\nu(p)}{\nu(p, x)}\right)  = \int_{p\in\mathbb{R}^d} \!\!\!\!\frac{c(p,\beta)^2 \upsilon^2(p)}{\upsilon_D(p,x)} dp - (\Pi-\sum_{i\le J} \beta_i\Pi_i)^2
\end{align*}
where $c(p,\beta) = 1[p\not\in P] -  \sum_{i\le J}\beta_i 1[p^\top\omega_i > b_i]$. 

\begin{theorem}\label{thm:vc}
    Function $G(x, \beta) = \int_{\mathbb{R}^n} c(p,\beta)^2 \upsilon^2(p)/\upsilon_D(p,x) dp$ is jointly convex in $(x,\beta)$ for all $x > 0$ and any $\beta$. Moreover, its stochastic gradient $g(p, x, \beta)$, 
    $\mathbb{E}_{p\sim\upsilon_D} g(p, x, \beta) = \nabla_{x,\beta} G(x, \beta)$, is 
    \[
        g(p,x,\beta) = (h_x, h_\beta)^\top,
    \]
    where $h_x = c(p,\beta)^2/(\sum_{i\le J} x_i 1[p^\top\omega_i > b_i])^2$
\end{theorem}

Let $V(x;\beta) = \int_{p\in\mathbb{R}^d} (f(p) - \beta^\top g(p))^2 \nu^2(p)/\nu(p,x) dp$.
Under the conditions of Theorem~\ref{thm:var-convexity} function $V(x;\beta)$ is jointly convex in $(x,\beta)$ as a quadratic over linear functions, and, moreover, its gradient is
\begin{align*}
\nabla V(x;\beta) & = \mathbb{E}_{p\sim{\cal V}(x)} \biggl[- \frac{(f(p) - \beta^\top g(p))^2\nu^2(p)}{\nu^2(p, x)} \nabla_x \nu(p,x)\biggr] \\ 
& + \mathbb{E}_{p\sim{\cal V}(x)} \biggl[ 2 \frac{(f(p) - \beta^\top g(p))\nu^2(p)}{\nu(p, x)}g(p)\biggr].
\end{align*}
In the case of Gaussian distributions and linear constraints, it is often convenient to take conditional Gaussian densities as control variates:
\begin{align*}
    g_i(p) = \begin{cases}
        0, &  \omega_i^\top p\le b_i\\
     \zeta^{-1}\exp((p-\mu)^\top\Sigma^{-1}(p-\mu)), &  \omega_i^\top p > b_i,
    \end{cases}
\end{align*}
where $\zeta = \Phi^{-1}((b_i - \omega_i^\top \mu)/\|\Sigma^{1/2}\omega_i\|_2)/\sqrt{(2\pi)^k \det \Sigma}$ and $\int_p g_i(p) dp = \Phi^{-1}((b_i - \omega_i^\top \mu)/\|\Sigma^{1/2}\omega_i\|_2)$. 


\begin{remark}
Variance is a good functional to minimize since the estimate (our estimate is a sum of random variables) with smaller variance will have smaller confidence interval due to the Central Limit Theorem. Which would mean that we would have been obtained more accurate estimate. Note that KLD is not a metric: it does not satisfy triangle inequality and symmetric property. First of all, note that  KLD between two distributions tends to zero then the variation between distributions tends to zero \cite{zhang2021properties}.  The justification for the KLD minimization is based on the fact that we know the density of interest up to a constant factor: $v^*(p) \approx f(p) v(p)$ -- this is proportional to the density of being out of the feasibility region. Though we do not know the normalization constant. Thanks to the KL's structure, we do not need this factor and we are able to make our parametric mixture as close as possible to the density of interest, from the KLD point of view.
\end{remark}


The Kullback–Leibler (KL) divergence is another popular measure of discrepancy between distributions. The KL divergence between $\nu^*$ and $\nu$ is 
\[
    \kl({\cal V}^*\|{\cal V}(x)) = \int_{p\in\mathbb{R}^J} \nu^* \log (\nu^*(p)/\nu(p,x)) dp, 
\]
having that the optimal distribution, $\nu^*(p) = f(p)\nu(p)/\pi$, is known up to a constant factor, one has 
\begin{align*}
    \kl&({\cal V}^*\|{\cal V}(x)) = \frac{1}{\pi}\int_{p\in\mathbb{R}^J} f(p)\nu(p) \log\left(\frac{\nu(p)f(p)}{\pi \nu(p,x)}\right) dp \\
    &= O(1) - \frac{1}{\pi}\int_{p\in\mathbb{R}^J} f(p)\nu(p) \log \nu(p,x) d p, 
\end{align*}
where $O(1)$ is an absolute constant independent of $\theta$. The KL divergence minimization problem is equivalent to 
\begin{align*}
    K(x) = - \int_{p\in\mathbb{R}^d} f(p)\nu(p)\log \nu(p,x) dp \to \min_{x\in X}.
\end{align*}

The problem of KL-divergence minimization to the optimal distribution, $\nu^*(p) = f(p)\nu(p)/\pi$, is convex. Theorem~\ref{thm:KL-convergence} establishes convexity of the problem.

\begin{theorem}\label{thm:KL-convergence}
Let $S_x = \{p: p\in\mathbb{R}^J \wedge \nu(p, x) \neq 0\}$, $S_x\subseteq \mathbb{R}^J$. Function $K(x)$ is convex for $x \in X$ if
\begin{enumerate}
    \item $X$ is convex;
    \item $S_x$ remains the same for any $x \in X$;
    \item $-\log \nu(p, x)$ is convex in $x$ for any $p\in S_x$.
\end{enumerate}
Moreover, $\nabla K(x) = \mathbb{E}_{p \sim {\cal V}(x)} \biggl[ - \frac{f (p)\nu(p)}{\nu(p,x)}\nabla_x \nu(p, x)\biggr]$
\end{theorem}
%The Theorem's proof goes along the same lines as the proof of Theorem~\ref{thm:var-convexity}.
\begin{proof}
The convexity of $-\log \nu (p, x)$ implies convexity of the whole integral $K(x)$, since this integral is the limit of sums of convex functions with positive coefficient (from the point of view of $x$), provided $X$ is convex  and $S_x$ does not depend on $x$.
\end{proof}
Theorem~\ref{thm:KL-convergence} implies that for a mixture distribution $\nu(p, x) = \sum_{i=1}^J q_i(p) x_i$ minimization of $K(x)$ is convex. 
%
Finally, the Pinsker's inequality \cite{fedotov2003refinements} implies tight approximation of $\pi$ and corresponding confidence bounds for $\kl({\cal V}(\theta)||{\cal V}^*)\to 0$ \cite{kaufmann2012bayesian}.  Although the variance ($\chi$-square distance) is an upper-bound for the KL-divergence, the KL-divergence minimization is often computationally and statistically preferable, especially nearby the optimal point~\cite{tsybakov2008introduction}. 

%the bound on the integral approximation:
%\begin{align*}
%    \sqrt{\kl({\cal V}(\theta)||{\cal V}^*)} & \ge 2 d_{TV}({\cal V}(\theta),{\cal V}^*) \\ & = 2 \int |\nu(p, x) - f(p)\nu(p)/\pi | d p
%\end{align*}





%implies the bound on the integral approximation. 
%\begin{theorem}[Pinsker's inequality]
%    Let $N$ and $M$ be two probability measures with pdfs $\nu$ and $\mu$ respectively defined on the same probability space. Then \[
%        d(\nu, \mu)_{TV}^2 \le 2 KL(\nu\|\mu),
%    \]
%    where $d(\nu, \mu)_{TV} = \frac{1}{2}\int_{p\in \mathbb{R}^d} |\nu(p) - \mu(p)| dp = \sup_{A\in\mathbb{R}^n} |M(A) - N(A)|$ is the total variation distance. 
%\end{theorem}

%Notice, that variance $V(\theta)$ is the $\chi$-squared distance between $\nu(p, \theta)$ and $f(p)$

%Notice, that the total variation distance provides an upper bound on the approximation to the integral $\pi$:
%\begin{align*}
%    \int_{p\in\mathbb{R}^d} \left| 1  - \frac{f(p)\nu(p)}{\pi \nu(p,\theta)}  \right| \nu(p,\theta)dp =  d(\nu(p,\theta),\nu)_{TV}. 
%\end{align*}

%In other words,  compared to the optimal sampler $\nu^*$, sampling according to $\nu(p, \theta)$ leads to $1 + d_{TV}(\nu(\cdot, \theta),\nu^*)$ multiplicative approximation of the integral.



\begin{comment}
\subsection{Stochastic Mirror Descent}



\subsection{Objective regularization}

Convergence rates and numerical stability of the algorithms can be further improved by employing objective regularization.
%
Indeed, the variance of the importance sampler exhibits quadratic behavior near the optimal point; however, if the distributions in the mixture are not sufficiently different the corresponding quadratic form is degenerate and stochastic methods converge slowly. 

We have noticed from the experiments, that stochastic optimization can improve estimates provided earlier in Section~\ref{sec:prob}, but this often does not change the weights of the mixture significantly. To this end, regularization of the objective, either variance or KL divergence, lead to a faster convergence to an (almost) optimal point. On the other hand, from the theoretical perspective, by using strongly convex and smooth objective instead of a convex one one can further improve previously established convergence rate 
$V(\hat\pi_k) \le V^*/k + O(1/k^{3/2})$. We refer \cite[Theorems 1-4]{juditsky2011first} and \cite[Theorem 8]{duchi2010composite} for a comprehensive survey and all necessary details. 

In our experiments we consider the following composite stochastic minimization problem: 
\begin{align*}
    \phi(x)& + \lambda \kl(x||x_0)  \to \min\\
    \text{s.t.:} & \sum_{i=1}^r x_i = 1, x_i\ge 0, 1\le i \le r, 
\end{align*}
where $\phi(x)$ is either $V(x)$ or $K(x)$, and $\lambda$ is taken sufficiently large to prevent major deviations from the starting point $x_0$. 
\end{comment}


%The flowchart of our approach is as follows: first, we reformulate the initial feasibility set into the form~\eqref{eq:feasibility_ineqs}, then we choose initial values of the weights $x$ as $x_i = \pi_j / (\sum_{i=1}^J \pi_i)$ ($\pi_j = \Phi{b_j}$) for $j = 1,\dots,J$. Then we run the loop for $N$ iterations in order to minimize the objective (either we minimize $\mathbb{V}(\hat{\pi})$ or composite). Assume that we are at the $i^{\textup{th}}$ iteration of the loop. We sample generation vector $p \sim \nu(p, x^i)$, where $x^i$ are the weights of the mixture on the $i^{\textup{th}}$ iteration. Then we update the parameters $x^{i+1} = \textup{Update}(x^i)$ with either Mirror Descent update or Composite Mirror Descent update. Next, we accumulate the estimate $\hat{\pi}^{i}$. Having ran this loop for $N$, we yield the estimate $\hat{\pi}^N$ and declare that as the output of the algorithm. The flowchart can be observed in the Figure~\ref{fig:flowchart}.



\begin{comment}
\begin{figure}
    \centering
    \begin{tikzpicture}[node distance={15mm}, thick, main/.style = {draw}] 
    \node[main] (1)  {Polytope}; 
    \node[main] (2) [below of=1] {$Wp \leq b$}; 
    \node[main] (3) [below of=2] {$x^1_j = \pi_j / (\sum_{i=1}^J \pi_i)$}; 
    \node[main] (4) [below of=3] {Sample $p \sim \nu(p, x)$}; 
    \node[main] (5) [below left of=4] {Update $x^i$}; 
    \node[main] (6) [below right of=4] {Accumulate $\hat{\pi}^i$}; 
    \node[main] (7) [below left of=6] {Yield $\hat{\pi}^N$};
    \draw[->] (1) -- (2);
    \draw[->] (2) -- (3);
    \draw[->] (3) -- (4) node[midway, right] {for $i = 1, \dots, N$};
    \draw[->] (5) -- (6);
    \draw[->] (4) -- (5);
    \draw[->] (6) -- (4);
    \draw[->] (6) -- (7);
    \end{tikzpicture} 
    \caption{Flowchart of the algorithm}
    \label{fig:flowchart}
\end{figure}
\end{comment}


%Algorithm ALOE \cite{owen2019importance} is probably the most efficient yet simple method to estimate rare events; however, it does not respect geometric configuration of the constraints. 


%We assume that $\xi \sim \mathcal{U}[-\varepsilon, \varepsilon]$ for small $\varepsilon$, e.g., $10^{-6}$. Let us denote $\cP = \{p \in \mathbb{R}^2: \omega_j^\top x \leq \tau\}$. Again, we are interested in the probability of being out of the $\cP$: $\pi = \mathbb{P}(p\not\in \cP)$, assuming $p \sim \mathcal{N}(0, I_2)$. In this case, taking into account that $|\xi| \leq \varepsilon$, we can approximate $\pi$ with $2 \cdot \Phi(-\tau)$. Indeed, $\omega_1$ and $\omega_j, ~ j=2,\dots, J$ are almost parallel, thus, the event of simultaneously being out of $\omega_1$ and $\omega_j, ~j\geq 2$ has infinitesimal small probability. Hence, $\pi \approx \Phi(\tau) + \Phi(\tau)$. See Figure \ref{fig:shiv_polygone} for geometrical reference. 


%We compare the efficiency of the mirror descent with the state-of-the-art ALOE~\cite{owen2019importance}, pmv-norm \cite{genz2020package}, and a classical Monte-Carlo sampling for various values of $\tau$ and sufficiently large $J$, which we set to $360$. Figure \ref{fig:hists_sincos} illustrates the algorithms' performance.



\begin{comment}
\begin{figure}
    \centering
    \includegraphics[scale=0.45]
    {images/sincos_green_shiv.jpg}
    \caption{Degenerate Polypote $\{ p\not\in \cP \}$ is the red area, red lines are planes with normal vectors $\omega_j$, rings - Gaussian density. - 5 hyperplanes, dashed blue; dashed blue - level sets of gaussian.} 
    \label{fig:shiv_polygone}
\end{figure}
In the case of a regular polytope the performance of ALOE is slightly better than one for the optimization approach. Indeed, it is not surprising as we start with the optimal point and stochastic updates add a bit of variance to the estimate. However, both ALOE and the mirror descent demonstrated superior performance against the Monte-Carlo sampling and pmvnorm.
\end{comment}





\begin{comment}
\subsection{Regular Polygon}

\begin{figure}
    \centering
     \includegraphics[scale=0.43]{pr-poly.pdf}
     \hspace{-2cm}
     \includegraphics[scale=0.43]{wr-poly.pdf}
    \caption{Regular Polytope: $\{ p\not\in \cP \}$ is the red area, red lines are planes with normal vectors $\omega_j = (\sin(2\pi j/J), \cos(2 \pi j/J))$, rings - Gaussian density.}
    \label{fig:reg_polygon}
\end{figure}

In most of our experiments 




A popular choice of the step-size $\eta_k = \eta$ leads to 
\begin{align*}
    \sum_{i=1}^n \frac{\mu_i\mathbb{E} (g(\theta_k) - g(\theta^*))}{n} = O\!\!\left(\frac{\alpha D^2 + M_*^2 \eta^2}{\alpha n \eta} \right) = O\!\!\left(
    \frac{DM_*}{\sqrt{\alpha n}}
    \right)\!\!,
\end{align*}
for $\eta = \sqrt{\alpha n}D/M_*^2$. 
Another, even more popular in an online setting, step-size policy is $\eta_k = c/\sqrt{k}$, $c = D/M_*> 0$. In practice, an upper bound on the norm of the stochastic gradient is unknown and one needs to try various $c$ to choose a proper step-size policy or use an adaptive step-size rules \cite{ben2001lectures}. 

Consider the variance minimization problem 
\begin{align}
    V(\theta) & = \mathbb{E}_{\nu(p, \theta)} \biggl[\frac{f^2(p)\nu^2(p)}{\nu^2(p, \theta)}\biggr]  \to \min \label{eq:var-min}\\
    \text{s.t.:}\; & \sum_{i=1}^n \theta_i = 1, \theta_i \ge 0, 1\le i \le n.\nonumber
\end{align}
The negative entropy setup, $\omega(\theta) = - \sum_{i=1}^d\theta_i\log \theta_i$, is known to be efficient for simplex constrained optimization~\cite{nemirovski2009robust}. It leads to the following update rule: 
\begin{align*}
    \theta_{k+1}^i & = \frac{\theta_k^i \exp(-\eta_k \nabla G(\theta_k, p_k)_i)}{
    \sum_{i=1}^d \exp(-\eta_k \nabla G(\theta_k, p_k)_i)
    }, 
\end{align*}
where $\theta = (\theta^1, \dots, \theta_n)^\top$, and $\{\eta_k\}_{k\ge 1}$ is a step-size policy, and $G(\theta, p)$ is a sub-gradient
\[
    G(\theta, p) = \frac{f^2(p)\nu^2(p)}{\nu^2(p,\theta)}, \qquad p \sim \nu(\cdot, \theta), 
\]
so that $\nabla V(\theta) =  \mathbb{E}_{p\sim \nu(\cdot, \theta)} \bigl[G(\theta, p)|\theta\bigr]$. 


The mirror descent leads to a sequence of $(\theta_i, p_i)$ such that the integral estimate $\hat\pi$ 
\[
    \pi \approx \hat\pi = \frac{1}{n} \sum_{i=1}^n \mu_i \frac{f^2(p_i)\nu^2(p_i)}{\nu(p_i, \theta_i)}, \quad p_i \sim \nu(\cdot, \theta_i),
\]
is unbiased
\begin{align*}
    \mathbb{E} (\hat\pi_n) & = \frac{1}{n}\sum_{i=1}^n \mathbb{E}\biggl[\mu_i \frac{f(p_i)\nu(p_i)}{\nu(p_i, \theta)}\biggr] \\
    & = \sum_{i=1}^n \mathbb{E}_{\theta_i}\mathbb{E}_{p_i\sim \nu(\cdot, \theta)} \biggl[\mu_i\biggl[\frac{\nu(p_i)f(p_i)}{\nu(p_i, \theta_i)}\biggr]\big|\theta_i\biggr] = \pi
\end{align*}



Finally, combining Theorem~\ref{thm:MD} {\color{orange} reference lost} and Lemma~\ref{lem:var} we get for the stochastic mirror descent with the negative entropy distance generating function and a fixed step-size policy $\eta_k = \eta = \sqrt{D/(M^*n)}$ applied to the variance minimization problem~\eqref{eq:var-min}
{\color{red} I'm not sure about that, need to discuss}
\begin{align*}
    \frac{V^*}{n} \le \mathbb{V}(\hat\pi_n) \le \frac{V^*}{n} +  \frac{2 D M_*}{n^{3/2}},
\end{align*}
where $V^*$ is the optimal approximation to the variance, $V^* = \min_{\theta: \;\theta\ge 0, \sum_{i=1}^d\theta_i = 1} V(\theta)$. 

{\color{red} i have not seen such definition of relative strong convexity... i was doing relative strong convexity for regularized, need to discuss}
{\color{blue}
However, using strong convexity of $V(\theta)$ around the optimal point one can improve the result above. 
\begin{lemma}
Function $V(\theta)$ is $\mu$ strongly convex with respect to $\ell_\infty$ norm, e.g.
\[
    \|\nabla V(\theta_1) - \nabla V(\theta_2)\|_\infty \ge \mu \|\theta_2 - \theta_1\|_1
\]
\end{lemma}
\begin{proof}
{\color{blue} Placeholder for strong convexity setup if time and space allow}
\end{proof}
}

Similarly, the mirror descent method is applicable to the variance minimization problem with control variates
\begin{align*}
    V(\theta, \beta) &\to \min\\
    \texttt{s.t.:} & \; \sum_{i=1}^d \theta_i = 1, \theta_i \ge 0, \; \beta \in \mathbb{R}^p.
\end{align*}
However, unless having a prior information on the sparsity of $\beta$, using $\omega(\theta, \beta) = \sum_{i=1}^n -\theta_i \log \theta_i + \frac{1}{2} \|\beta\|_2^2$ can be more favorable. Finally, adding a nominal distribution in the mixture, or restricting all weights $\theta_i$ on been at least $\varepsilon > 0$ improves numerical stability. Algorithm~\ref{alg:gauss} outlines  the sampling scheme. 

\begin{algorithm}[t]
 \label{alg:gauss}
 \caption{Gaussian Volume of Polytope Estimation}
 \begin{algorithmic}[1]
 \renewcommand{\algorithmicrequire}{\textbf{Input:}
 }
 \REQUIRE Gaussian distribution $\cN(\mu, \Sigma)$; a feasibility polytope $\cP = \{p: \omega_i^\top p \ge b_i, 1\le i \le k\}$;  step-sizes policy $\{\eta_k\}_{k\ge 1}$, distance generating function $\omega(\theta)$.
 \renewcommand{\algorithmicensure}{\textbf{Output:}}
 \ENSURE  Estimate  $\hat\pi_n$ of the probability being out of $\cP$, $p\not\in\cP$ and $\pi\sim\cN(\mu,\Sigma)$
 %\\ \textit{Initialisation}: 
  \STATE Set $\hat\pi_n = 0$, $\theta_1^i \propto \pi_i = \Phi^{-1}\left(\frac{b_i - \omega^\top_i\mu}{\|\Sigma^{1/2} \omega_i\|_2}\right)$, $i\le d$ 
  \FOR {$k = 1$ to $n$}
  \STATE Sample $p_k \sim \nu(\cdot, \theta_k)$
  \STATE Compute stochastic gradient $G(p_i, \theta_i) = \frac{f^2(p_i)\nu^2(p_i)}{\nu(p_i, \theta_i)}$
  \STATE $\theta_{k+1}^i \!=\! \arg\!\min_{\theta\in\Theta}\left\{ G(p_k,\theta_k)^\top(\theta-\theta_k) + \frac{D_\omega(\theta, \theta_k)}{\eta_k}\right\}$
  \STATE $\hat\pi_n = \hat\pi_n + \frac{f(p_k)\nu(p_k)}{n\nu(p_k,\theta_k)}$
  \ENDFOR
 \RETURN $\hat\pi_n$
 \end{algorithmic}
 \end{algorithm}
 
 \subsection{Strongly convex variance optimization}

We also introduce another functional to minimize. This is done in a seek of faster convergence rate. As we proved before, simple mirror descent that minimizes convex function -- variance, in our case -- will give us $O(\frac{1}{\sqrt{n}})$ convergence rate. With such rate, one will need to perform approximately $100$ iterations to get the accuracy $10^{-1}$. For the purpose of avoiding such slow behaviour, we will regularize our objective function -- this will give us strong convexity with respect to the negative entropy. 

From this moment, we will explicitly utilize the structure of our problem. Recall, that 
The problem of minimizing variance will become, for a given initial guess $\alpha^0$, 
\begin{equation}
    \begin{aligned}
    \min_{\alpha}   &~ V(\alpha) + \rho D_{\Delta}(\alpha, \alpha_0). \\
    \textup{s.t.}   &~ \sum_j \alpha_j = 1, \\
                    &~ \alpha_j \geq 0.
    \end{aligned}
    \label{eq:optimization_of_var_regularized}
\end{equation}
Let us examine the objective function. 
\begin{lemma}
The objective function in~\eqref{eq:optimization_of_var_regularized} is $\rho$-strongly convex in $\alpha$ with respect to the negative entropy
\label{lemma:reg_strong_conv}
\end{lemma}
\begin{proof}
Let us expand the objective:
    $$
    \begin{aligned}
    V(\alpha) + \rho \left( \sum_i \alpha_i \log \alpha_i \right) &- \rho\left( \sum_i \alpha_i \log \alpha^0_i \right) \\ 
    &= V(\alpha) + \rho w(\alpha) - \sum_i \alpha_i \log \alpha^0_i
    \end{aligned}
    $$
The first term's convexity has been proven before, the second term is convex as the sum of convex functions, the third term is convex, since it is linear. Thus, the objective is convex.

In order to prove the strong convexity, let us recall the definition. A differentiable function $f(x)$ is called $\sigma$ strongly convex with respect to the differentiable function $w(x)$ if
\begin{equation}
f(y) - f(x) - \left< \nabla f(x), y - x \right> \geq \sigma D (y, x) ~ \forall~ x, ~y,
\label{eq:relative_stongly_convex}
\end{equation}
where $D(y, x)$ is a Bregman Divergence associated with $w$.

Note that our function is a sum of three functions where $V(\alpha)$ and $\rho \sum_i \alpha_i \log \alpha^0_i$ are convex. Thus, for those two functions~\eqref{eq:relative_stongly_convex} is true with $\sigma=0$. For the $\rho w(\alpha)$ it is easy to that left hand side of~\eqref{eq:relative_stongly_convex} is the $\rho D_{\Delta}(x, y)$ itself. Summing up those three inequalities, we obtain that the definition is satisfied with $\sigma = \rho$ which concludes the proof. 
\end{proof}

The results of Lemma \ref{lemma:reg_strong_conv} give us faster convergence results. Namely, using Composite Mirror Descent (CMD), we will obtain the rate of
$O\left(\frac{\log n}{n}\right)$ \cite{scmd, Duchi_cmd}. Let us specify the iterations of CMD. This method takes into account the regularization term as follows:
\begin{equation}
    \begin{aligned}
    \alpha^{k+1} = \argmin_{\alpha \in \Delta} \Big\{ \gamma^k \Big[ \big< \alpha - \alpha^k, g^k \big> + \rho  &\sum_i \alpha_i \log \frac{\alpha_i}{\alpha^0_i} \Big] \\
    +       &\sum_i \alpha_i \log \frac{\alpha_i}{\alpha_i^k} \Big\}.
    \end{aligned}
    \label{eq:composite_MD_iters}
\end{equation}
The vector $g^k$ from~\eqref{eq:composite_MD_iters} is the stochastic subgradient \emph{of} $V(\alpha)$ \emph{only.} It has no common with regularization term $D_{\Delta}(\alpha, \alpha^0)$. Let us summarize the idea of Composite Mirror Descent. To get desired properties of our problem, e.g., strong convexity with respect to some distance generation function, we add regularization to our objective function. Then minimize the function using gradients of non-regularized part only, but add the regularization term into the iterations. 

Composite Mirror Descent can be exploited in convenient way if the regularization has a similar to the chosen Bregman Divergence. We act exactly in that way. Let us provide explicit iterations for our method.
\begin{lemma}
    The iterations of Composite Mirror Descend have explicit form
    \begin{equation}
        \alpha^{k+1}_i = \frac{ (\alpha_i^k)^{\frac{1}{(1 + \rho \gamma^k)}} (\alpha^0_i)^{\frac{\rho \gamma^k} {(1 + \rho \gamma^k)}} \exp \left( \frac{- \gamma^k g_i^k}{1 + \rho \gamma^k} \right) }{ \sum_j (\alpha_j^k)^{\frac{1}{(1 + \rho \gamma^k)}} (\alpha^0_j)^{\frac{\rho \gamma^k}{(1 + \rho \gamma^k)}} \exp \left( \frac{- \gamma^k g_j^k}{1 + \rho \gamma^k} \right)   }
        \label{eq:composite_MD_iters_explicit}
    \end{equation}
    \label{lemma:composite_MD_iters}
\end{lemma}
\begin{proof}
    The generic expression for an iteration is
    $$
    \begin{aligned}
    \alpha^{k+1} = \argmin_{\alpha \in \Delta} \Big\{ \gamma^k \Big[ \big< \alpha - \alpha^k, g^k \big> + \rho  &\sum_i \alpha_i \log \frac{\alpha_i}{\alpha^0_i} \Big] \\
    +       &\sum_i \alpha_i \log \frac{\alpha_i}{\alpha_i^k} \Big\}.
    \end{aligned}
    $$
    Let us work with the expression under the $\argmin_{\alpha \in \Delta}$ operator:
    $$
    \begin{aligned}
    \gamma^k \Big[ \big< \alpha - \alpha^k, g^k \big> &+ \rho \sum_i \alpha_i \log \frac{\alpha_i}{\alpha^0_i} \Big] 
    +       \sum_i \alpha_i \log \frac{\alpha_i}{\alpha_i^k} \\
    = \gamma^k \Big[ \big< \alpha - \alpha^k, g^k \big> \Big] 
    &+  \sum_i \alpha_i \Big( \rho \gamma^k \log \frac{\alpha_i}{\alpha^0_i}    + \log \frac{\alpha_i}{\alpha_i^k} \Big) \\
    = \gamma^k \Big[ \big< \alpha - \alpha^k, g^k \big> \Big] 
    &+  \sum_i \alpha_i \log \frac{ (\alpha_i)^{1 + \rho \gamma^k} }{ \alpha^k_i (\alpha^0_i)^{\rho \gamma^k} }.
    \end{aligned}
    $$
    Now, let us use the first order condition for the $\argmin_{\alpha \in \Delta}$ problem. For $i^{\textup{th}}$ component of the gradient:
    $$
    \log \frac{ (\alpha_i)^{1 + \rho \gamma^k} }{ \alpha^k_i (\alpha^0_i)^{\rho \gamma^k} } = -\gamma^k g^k_i - (1 + \rho \gamma^k).
    $$
    Thus, 
    $$
    \alpha^{k+1}_i = \frac{ (\alpha_i^k)^{\frac{1}{(1 + \rho \gamma^k)}} (\alpha^0_i)^{\frac{\rho \gamma^k} {(1 + \rho \gamma^k)}} \exp \left( \frac{- \gamma^k g_i^k}{1 + \rho \gamma^k} \right) }{ \sum_j (\alpha_j^k)^{\frac{1}{(1 + \rho \gamma^k)}} (\alpha^0_j)^{\frac{\rho \gamma^k}{(1 + \rho \gamma^k)}} \exp \left( \frac{- \gamma^k g_j^k}{1 + \rho \gamma^k} \right)   }
    $$
\end{proof}

\section{Empirical Study}\label{sec:emp}
\subsection{Regular Polygon}



Before testing our approach on networks, we consider a regular polygon with $J$, $J \geq 3$ faces which is centered at zero: 
\begin{align*}
    \cP = \{p \in \mathbb{R}^2: \omega_j^\top x \leq \tau\},
\end{align*}
where $\omega_j = (\sin(2\pi j/J), \cos(2 \pi j/J))$, $1\le j\le J$. The set of interest can be observed in Figure \ref{fig:reg_polygon}. Moreover, assume $p\sim\cN(0, I_2)$. Notice, that the probability $\pi = \mathbb{P}(p\not\in \cP) \ge \exp(-\tau^2/2)$ and $\pi$ rapidly approaches $\exp(-\tau^2/2)$ as $J\to\infty$. 
\begin{figure}
    \centering
     \includegraphics[scale=0.43]{pr-poly.pdf}
     \hspace{-2cm}
     \includegraphics[scale=0.43]{wr-poly.pdf}
    \caption{Regular Polytope: $\{ p\not\in \cP \}$ is the red area, red lines are planes with normal vectors $\omega_j = (\sin(2\pi j/J), \cos(2 \pi j/J))$, rings - Gaussian density.}
    \label{fig:reg_polygon}
\end{figure}

We compare the efficiency of the mirror descent with the state-of-the-art ALOE~\cite{owen2019importance}, pmv-norm \cite{genz2020package}, and a classical Monte-Carlo sampling for various values of $\tau$ and sufficiently large $J$, which we set to $360$. Figure \ref{fig:hists_sincos} illustrates the algorithms' performance. 

\begin{figure}
    \centering
    \includegraphics[scale=0.5]{images/all_hists_sincos.jpg}
    \caption{Regular Polygon assessment, $J=360$, $\tau = 6$.}
    \label{fig:hists_sincos}
\end{figure}



In the case of a regular polytope the performance of ALOE is slightly better than one for the optimization approach. Indeed, it is not surprising as we start with the optimal point and stochastic updates add a bit of variance to the estimate. However, both ALOE and the mirror descent demonstrated superior performance against the Monte-Carlo sampling and pmvnorm.



\subsection{Degenerate Polytope}

As the second example we consider a degenerate polytope, where $j=1,\dots,J$, $J\geq 2$, $\omega_j = (0, 1)$ for $j=1$ and $\omega_j = (\xi, -1 - \xi)$. Note that $\omega_j$ for $j\geq 2$ are almost similar. We assume that $\xi \sim \mathcal{U}[-\varepsilon, \varepsilon]$ for small $\varepsilon$, e.g., $10^{-6}$. Let us denote $\cP = \{p \in \mathbb{R}^2: \omega_j^\top x \leq \tau\}$. Again, we are interested in the probability of being out of the $\cP$: $\pi = \mathbb{P}(p\not\in \cP)$, assuming $p \sim \mathcal{N}(0, I_2)$. In this case, taking into account that $|\xi| \leq \varepsilon$, we can approximate $\pi$ with $2 \cdot \Phi(-\tau)$. Indeed, $\omega_1$ and $\omega_j, ~ j=2,\dots, J$ are almost parallel, thus, the event of simultaneously being out of $\omega_1$ and $\omega_j, ~j\geq 2$ has infinitesimal small probability. Hence, $\pi \approx \Phi(\tau) + \Phi(\tau)$. See Figure \ref{fig:shiv_polygone} for geometrical reference. 

\begin{figure}
    \centering
    \includegraphics[scale=0.45]
    {images/sincos_green_shiv.jpg}
    \caption{Degenerate Polypote $\{ p\not\in \cP \}$ is the red area, red lines are planes with normal vectors $\omega_j$, rings - Gaussian density. - 5 hyperplanes, dashed blue; dashed blue - level sets of gaussian.} 
    \label{fig:shiv_polygone}
\end{figure}

We also test our algorithms in the same manner as in Regular Polygone section. The results can be oberved in Figure \ref{fig:shiv_results}.

\begin{figure}
    \centering
    \includegraphics[scale=0.5]{images/IS_hists_shivering_but_OMC_and_MC.jpg}
    \includegraphics[scale=0.5]{images/IS_hists_shivering_only_OMC.jpg}
    \caption{Degenerate Polygon: $J=1500$, $\tau=1$, $\varepsilon=10^{-8}$}
    \label{fig:shiv_results}
\end{figure}

In this case, optimization approaches exhibit superior performance compared to all other approaches. Indeed, having a prescribed probabilities and random sampling nature ALOE misses the polygone structure, focuses more on one hyperplane, while the optimization approaches are able to adjust the weights properly and catch the structure of the polygone. 
\end{comment}

 

%Let $\cG = (\cV, \cE)$ be a power system with a set of buses $\cV$ and lines $\cE$. Let $\theta$ be a vector of phase angles and $p$ be a vector of power injections $p = (p_F, p_R, p_S)^\top$, where $p_F$ corresponds to deterministic power injections, $p_R$ to random injections, and $p_S$ is the slack bus' power injection. Later on we assume that the grid has only one slack bus. The power system is balanced, e.g. the sum of all power injections equals to zero, $p_S + \sum_{r\in R} p_r + \sum_{f\in F} p_f = 0$. Let $C \in \mathbb{R}^{n\times n}$ be a symmetric matrix such that for all random and fixed notes $C_{rr} = 1$,  $C_{ff} = 1$, $C_{Sr} = - 1$, $C_{Sf} = - 1$ while all other elements are equal to zero. 

%Let $B \in \mathbb{R}^{N \times N}$ be an admittance matrix (Laplacian) of the system, $p = B\theta$. The components $B_{ij}$ are such that $B_{ij} \neq 0$ if there is a line between nodes $i$ and $j$, the diagonal elements $B_{ii} = - \sum_{j\neq i} B_{ij}$, e.g. $B$ is a Laplacian matrix.  Let $B^{\dagger}$ be the pseudo-inverse of $B$, e.g. $\theta = B^{\dagger} p$. Then the generation and stability constraints are
%\[
%    p_{\min} \le p \le p_{\max},\quad |\theta_i - \theta_j| \le\bar\theta, (i,j)\in\cE
%\]
%Let $A \in \{-1,0,1 \}^{m \times n}$ be the incidence matrix of out power system, i.e. if nodes $i$ and $j$ are connected by edge $k$ then $A_{ki} = +1$ and $A_{jk} = -1$. Then the phase angle constraints are $AB^{\dagger}p \le \bar\theta$ and $-AB^{\dagger}p \le \bar\theta$. Finally, we have the following system of inequalities 
%\[
%\begin{pmatrix}
%AB^\dagger C \\
%- A B^\dagger C\\
%C \\
%-C
%\end{pmatrix} p \le %\begin{pmatrix}
%\bar\theta\\
%\bar\theta\\
%p_{\max}\\
%p_{\min}
%\end{pmatrix}, \quad p\sim %\cN(\mu, \Sigma).
%\]



\begin{comment}
Table~\ref{tab:emp} summarized empirical efficiency of considered algorithms when we compute the estimate based on $T = 1000$ points. We use  e-x to denote $10^{-x}$ in the Table. In most of the power flow cases we have considered, one constraint have significantly higher probability than the sum others. In these cases, all methods have similar performance and we have not included them in Table~\ref{tab:emp}. 
\end{comment}



%N/A stands for the case when a method failed to  generate at least one rare event in $T$ iterations. %We refer (composite) mirror descent as MD (CMD), control variates as CV, KL and V stands for the KL divergence and Variance minimization resp. 


cases up to the largest one Pegase  

that have from 30 to 3120 buses. We have used DC power flow cases accessible in  PandaPower~\cite{pandapower.2018}.

We start with the transofrmation of the system feasibility set definition~\eqref{eq:DC-PF} to the form of~\eqref{eq:feasibility_ineqs}. Having done that we arrive with the polytope $\mathcal{P} = \left\{ p:~Wp \leq b \right\}$. Then we keep the planes that has sufficiently probability ($\geq 10^{-4}$) to be violated. Those the rest are not used in the algorithms further and assessed via union bound probability. This plane preprocessing is used for the algorithms proposed, ALOE and pmvnorm. The latter cannot be used without it, since its R implementation cannot handle more than $1000$ planes. From this point, we are able to apply our algorithms directly. 



\begin{comment}
\begin{table}[t]
    \centering
    {\tiny{
    \begin{tabular}{l|l|l|l|l|l}
          Case & $\bar\theta$ &   \text{ALOE} & $\text{MD}_\text{V}$ & $\text{MD}_\text{KL}$ & pmvnorm\\
          \hline\hline
          Iceland118 & $\pi/2$\hspace{-4mm}& 1.3e-09 & 3.3e-30 & 4.5e-22 & 5.7e-09\\
Iceland118 & $\pi/3$\hspace{-4mm}& 6.6e-05 & 2.0e-13 & 3.6e-10 & 2.8e-04\\
Iceland118 & $\pi/4$\hspace{-4mm}& 2.0e-03 & 1.6e-07 & 4.9e-06 & 1.1e-02\\
Iceland118 & $\pi/6$\hspace{-4mm}& 1.8e-02 & 2.0e-03 & 4.6e-03 & 1.4e-01\\
\hline
Illinois200 & $\pi/2$\hspace{-4mm}& 2.8e-58 & 8.2e-198 & 1.2e-141 & 0.0e+00\\
Illinois200 & $\pi/3$\hspace{-4mm}& 2.8e-24 & 5.4e-79 & 7.6e-57 & 0.0e+00\\
Illinois200 & $\pi/4$\hspace{-4mm}& 3.1e-13 & 1.7e-40 & 2.2e-29 & 7.9e-12\\
Illinois200 & $\pi/6$\hspace{-4mm}& 4.2e-06 & 9.1e-16 & 8.6e-12 & 1.1e-04\\
Illinois200 & $\pi/7$\hspace{-4mm}& 9.1e-05 & 3.4e-11 & 1.5e-08 & 2.3e-03\\
Illinois200 & $\pi/8$\hspace{-4mm}& 5.8e-04 & 1.9e-08 & 1.4e-06 & 1.5e-02\\
\hline
IEEE-30 & $\pi/2$\hspace{-4mm}& 1.1e-70 & 0.0e+00 & 1.3e-172 & 0.0e+00\\
IEEE-30 & $\pi/3$\hspace{-4mm}& 1.1e-29 & 6.5e-98 & 2.4e-70 & 0.0e+00\\
IEEE-30 & $\pi/4$\hspace{-4mm}& 3.3e-16 & 7.0e-51 & 8.5e-37 & 8.2e-15\\
IEEE-30 & $\pi/6$\hspace{-4mm}& 2.3e-07 & 4.0e-20 & 6.9e-15 & 5.8e-06\\
IEEE-30 & $\pi/7$\hspace{-4mm}& 1.1e-05 & 2.8e-14 & 9.6e-11 & 2.9e-04\\
IEEE-30 & $\pi/8$\hspace{-4mm}& 2.3e-04 & 9.6e-11 & 3.1e-08 & 3.1e-03\\
\hline
Polish3120 & $\pi/2$\hspace{-4mm}& 4.3e-14 & 1.3e-44 & 3.4e-32 & N/A\\
Polish3120 & $\pi/3$\hspace{-4mm}& 4.8e-06 & 1.5e-15 & 1.2e-11 & N/A\\
Polish3120 & $\pi/4$\hspace{-4mm}& 1.5e-03 & 4.0e-07 & 1.9e-05 & N/A\\
Polish3120 & $\pi/6$\hspace{-4mm}& 5.0e-02 & 9.8e+01 & 1.0e+01 & N/A\\
\hline
Case57 & $\pi/2$\hspace{-4mm}& 1.1e-03 & 1.0e-07 & 5.8e-06 & 8.9e-03\\
Case57 & $\pi/3$\hspace{-4mm}& 8.8e-03 & 1.5e-04 & 2.9e-03 & 8.3e-02\\
Case57 & $\pi/4$\hspace{-4mm}& 2.0e-02 & 3.8e-03 & 7.2e-02 & 2.0e-01\\
Case57 & $\pi/6$\hspace{-4mm}& 3.0e-02 & 4.7e-02 & 1.3e-01 & 4.1e-01\\
\hline
         %${\hat\pi}_n$& 
    \end{tabular}}
    }
    \caption{Empirical comparison of importance samplers. Variances of the estimates}
    \label{tab:emp_var}
    %\vspace{-8mm}
\end{table}
\end{comment}


\begin{comment}
\begin{table}[t]
    \centering
    {\scriptsize{
    \begin{tabular}{l|l|l|l|l|l|l|l|l}
          Failure probability & $\bar\theta$ & $\pi$ &  \text{ALOE} & $\text{MD}_\text{V}$ & $\text{MD}^\text{CV}_\text{V}$ & $\text{CMD}^\text{CV}_\text{V}$ & $\text{MD}_\text{KL}$ & $\text{CMD}_\text{KL}$\\
          \hline
          %\multicolumn{8}{|c|}{Country List} &\\
          \hline
          Iceland118 & \hspace{-2mm}$\pi/2$\hspace{-4mm}&6.2e-09\!\! & 6.2e-09 & 6.1e-09 & 6.1e-09 & 5.7e-09\\
Iceland118 & \hspace{-2mm}$\pi/3$\hspace{-4mm}&2.8e-04\!\! & 3.0e-04 & 2.9e-04 & 2.9e-04 & 2.8e-04\\
Iceland118 & \hspace{-2mm}$\pi/4$\hspace{-4mm}&1.1e-02\!\! & 1.1e-02 & 1.1e-02 & 1.1e-02 & 1.1e-02\\
Iceland118 & \hspace{-2mm}$\pi/6$\hspace{-4mm}&1.4e-01\!\! & 1.4e-01 & 1.4e-01 & 1.3e-01 & 1.4e-01\\
\hline
Polish3120 & \hspace{-2mm}$\pi/2$\hspace{-4mm}&3.7e-13\!\! & 3.7e-13 & 3.7e-13 & 3.7e-13 & N/A\\
Polish3120 & \hspace{-2mm}$\pi/3$\hspace{-4mm}&1.2e-04\!\! & 1.2e-04 & 1.2e-04 & 1.2e-04 & N/A\\
Polish3120 & \hspace{-2mm}$\pi/4$\hspace{-4mm}&3.4e-02\!\! & 3.4e-02 & 3.4e-02 & 3.4e-02 & N/A\\
Polish3120 & \hspace{-2mm}$\pi/6$\hspace{-4mm}&1.0e+00\!\! & 9.9e-01 & 1.0e+00 & 9.9e-01 & N/A\\
\hline
Illinois57 & \hspace{-2mm}$\pi/2$\hspace{-4mm}&8.9e-03\!\! & 9.0e-03 & 8.8e-03 & 8.8e-03 & 8.9e-03\\
Illinois57 & \hspace{-2mm}$\pi/3$\hspace{-4mm}&8.4e-02\!\! & 8.5e-02 & 8.4e-02 & 8.3e-02 & 8.3e-02\\
Illinois57 & \hspace{-2mm}$\pi/4$\hspace{-4mm}&2.0e-01\!\! & 2.0e-01 & 2.0e-01 & 1.9e-01 & 2.0e-01\\
Illinois57 & \hspace{-2mm}$\pi/6$\hspace{-4mm}&4.1e-01\!\! & 4.1e-01 & 4.2e-01 & 4.3e-01 & 4.1e-01\\
\hline
         %${\hat\pi}_n$& 
    \end{tabular}}
    }
    \caption{Empirical comparison of importance samplers. Standard deviations of the estimates}
    \label{tab:emp_var}
    %\vspace{-8mm}
\end{table}
\end{comment}


\begin{comment}
In the experiments, we have tested  PandaPower \cite{pandapower.2018} cases IEEE-145, Illinois 200, 500, Pegase 2869 and 9241. We start from moving the operating point from the feasibility border into the interior of the feasibility set randomly. Next, we apply technique from the previous paragraph. Finally, we apply our algorithms. The results of computations can be observed in the tables \ref{tab:ieee145}, \ref{tab:illinois200}, \ref{tab:illinois500}, \ref{tab:pegase2869}. In all of the cases we considered variance of the fluctuations to be $10^{-2}$, but in Pegase cases we considered the magnitude of $10^{-3}$.  From the results we can see that all of the methods provide similar estimates.


\begin{table*}[th]
    \centering
    {\tiny
    \begin{tabular}{l|l|l|l|l|l|l|l}
          & ALOE & pmvnorm & $\text{MD}_\text{V}$ & $\text{MD}_\text{V}^\text{CV}$ & $\text{CMD}_\text{V}$ & $\text{MD}_\text{KL}$ & $\text{CMD}_\text{KL}$  \\ 
         \hline
         \multicolumn{8}{c}{IEEE $145$ ($\bar\theta\le\pi/6 ~ \cdot 10^{-1}$; $\bar\theta\le\pi/6 ~ \cdot 10^{-2}$; $\bar\theta\le\pi/6 ~ \cdot 10^{-3}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-50}\!\!\!\!$ & $ 1.04 \pm 0.05 $ & $ NA \pm NA $ & $ 1.12 \pm 0.14 $ & $ 1.04 \pm 0.05 $ & $ 1.04 \pm 0.08 $ & $ 1.05 \pm  0.13 $ & $ 1.04 \pm 0.06$\\
      \hline
      \multicolumn{8}{c}{IEEE $145$ ($\bar\theta\le\pi/12 ~ 0.5\cdot 10^{-1}$; $\bar\theta\le\pi/12 ~ 0.5\cdot 10^{-2}$; $\bar\theta\le\pi/12 ~ 0.5\cdot 10^{-3}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 4.5 \pm 0.0 $ & $ N/A $ & $ 3.46 \pm 0.01 $ & $ 5.48 \pm 0.01 $ & $ 4.25 \pm 0.01 $ & $ 2.77 \pm  0.01 $ & $ 4.63 \pm 0.01 $\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-4}\!\!\!\!$ & $ 9.31 \pm 9.0e-6 $ & $ N/A $ & $ 8.22 \pm 0.001123 $ & $ 9.28 \pm 1.0e-5 $ & $ 9.29 \pm 0.0001 $ & $ 10.95 \pm  0.003834 $ & $ 9.12 \pm 0.000218$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-23}\!\!\!\!$ & $ 3.83 \pm 1.47\cdot 10^{-25} $ & $ N/A $ & $ 3.22 \pm 3.58\cdot10^{-24} $ & $ 3.85 \pm 1.50\cdot 10^{-25} $ & $ 3.83 \pm 4.32\cdot 10^{-25} $ & $ 3.87 \pm  7.11\cdot 10^{-24} $ & $ 3.83 \pm 3.38\cdot 10^{-25}$\\
      \hline
      \multicolumn{8}{c}{Illinois $200$ ($\bar\theta\le\pi/6 ~ 10^{-1}$; $\bar\theta\le\pi/6 ~ 10^{-2}$; $\bar\theta\le\pi/6 ~ 10^{-3}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 5.26 \pm 0.27 $ & $ N/A $ & $ 5.53 \pm 2.72 $ & $ 5.39 \pm 0.39 $ & $ 5.43 \pm 1.07 $ & $ 131.14 \pm  131.14 $ & $ 4.93 \pm 0.63$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-11}\!\!\!\!$ & $ 4.49 \pm 0.22 $ & $ N/A $ & $ 8.23 \pm 5.83 $ & $ 4.55 \pm 0.33 $ & $ 4.49 \pm 0.55 $ & $ 3.53 \pm  2.01 $ & $ 4.48 \pm 0.55$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma) \times 10^{-30} \!\!\!\!$ & $ 3.33 \pm 0.17 $ & $ N/A $ & $ 3.33 \pm 0.17 $ & $ 3.33 \pm 0.17 $ & $ 3.33 \pm 0.17 $ & $ 3.33 \pm  0.17 $ & $ 3.33 \pm 0.17$\\
      \hline
      \multicolumn{8}{c}{Illinois $200$ ($\bar\theta\le\pi/12 ~ 10^{-2}$; $\bar\theta\le\pi/12 ~ 10^{-3}$; $\bar\theta\le\pi/12 ~ 10^{-4}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-1}\!\!\!\!$ & $ 2.46 \pm 0.001257 $ & $ N/A $ & $ 2.63 \pm 0.049518 $ & $ 2.6 \pm 0.044245 $ & $ 2.49 \pm 0.010038 $ & $ 0.26 \pm  0.003231 $ & $ 2.42 \pm 0.02309$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 8.54 \pm 0.000811 $ & $ N/A $ & $ 8.36 \pm 0.052398 $ & $ 10.49 \pm 0.046885 $ & $ 8.69 \pm 0.04075 $ & $ 6.29 \pm  0.062311 $ & $ 7.84 \pm 0.040151$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma) \times 10^{-2}\!\!\!\!$ & $ 6.46 \pm 0.000435 $ & $ N/A $ & $ 6.47 \pm 0.057268 $ & $ 6.7 \pm 0.024366 $ & $ 6.35 \pm 0.00742 $ & $ 5.67 \pm  0.057275 $ & $ 6.34 \pm 0.007116$\\
      \hline
      \multicolumn{8}{c}{Illinois $500$ ($\bar\theta\le\pi/6 ~ 10^{-1}$; $\bar\theta\le\pi/6~ 10^{-2}$; $\bar\theta\le\pi/6~10^{-3}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 4.31 \pm 0.3 $ & $ N/A $ & $ 2.55 \pm 1.38 $ & $ 4.35 \pm 0.25 $ & $ 4.26 \pm 1.07 $ & $ 7.27\cdot 10^{-7} \pm  5.27\cdot 10^{-9} $ & $ 4.03 \pm 0.56$$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 1.13 \pm 0.06 $ & $ N/A $ & $ 1.1 \pm 0.48 $ & $ 1.16 \pm 0.1 $ & $ 1.08 \pm 0.11 $ & $ 7.47 \cdot 10^{-5} \pm  6.74 \cdot 10^{-5} $ & $ 1.11 \pm 0.1$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma) \times 10^{-24}\!\!\!\!$ & $ 2.39 \pm 0.12 $ & $ N/A $ & $ 2.54 \pm 0.56 $ & $ 2.48 \pm 0.14$ & $ 2.38 \pm 0.22 $ & $ 2.39 \pm  0.53 $ & $ 2.39 \pm 0.24$\\
      \hline
      \multicolumn{8}{c}{Illinois $500$ ($\bar\theta\le\pi/12 ~ 10^{-1}$; $\bar\theta\le\pi/12~ 10^{-2}$; $\bar\theta\le\pi/12 ~ 10^{-3}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma) \times 10^{-1}\!\!\!\!$ & $ 1.79 \pm 0.000685 $ & $ N/A $ & $ 1.0 \pm 0.018888 $ & $ 2.06 \pm 0.19462 $ & $ 2.11 \pm 0.082211 $ & $ 0.01 \pm  2.0e-6 $ & $ 0.35 \pm 0.00044$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma) \times10^{-1}\!\!\!\!$ & $ 1.0 \pm 0.000106 $ & $ N/A $ & $ 1.24 \pm 0.010094 $ & $ 0.88 \pm 0.010358 $ & $ 0.97 \pm 0.003 $ & $ 0.0 \pm  0.0 $ & $ 0.46 \pm 9.8e-5$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma) \times 10^{-2} \!\!\!\!$ & $ 8.9 \pm 0.001068 $ & $ N/A $ & $ 8.93 \pm 0.109342 $ & $ 8.18 \pm 0.108493 $ & $ 8.87 \pm 0.029319 $ & $ 0.0 \pm  0.0 $ & $ 8.87 \pm 0.005481$\\
      \hline
      %case2746wp
      \multicolumn{8}{c}{Polish Grid $2746$wop ($\bar\theta\le\pi/6~10^{-1}$; $\bar\theta\le\pi/6~10^{-3}$; $\bar\theta\le\pi/6~10^{-4}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-1}\!\!\!\!$ & $ 1.47 \pm 0.15 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 0.3 \pm 0.01 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 6.11 \pm 0.36 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 4.46 \pm 0.22$ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-4}\!\!\!\!$ & $ 1.12 \pm 0.06 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 0.68 \pm 0.03 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
      
      \hline
      \multicolumn{8}{c}{Polish Grid $2746$wp ($\bar\theta\le\pi/6$; $\bar\theta\le\pi/6$; $\bar\theta\le\pi/6$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-1}\!\!\!\!$ & $ 2.07 \pm 0.12 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 0.22 \pm 0.01 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$
\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 1.76 \pm 0.09 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 1.08 \pm 0.05 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-13}\!\!\!\!$ & $ 2.22 \pm 0.11 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 2.16 \pm 0.11 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
      % case6468rte
      \hline
      \multicolumn{8}{c}{Pegase $2869$  ($\bar\theta\le\pi/6~10^{-1}$; $\bar\theta\le\pi/6~10^{-2}$; $\bar\theta\le\pi/6~10^{-3}$)}\\
      \hline
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-2}\!\!\!\!$ & $ 5.2 \pm 0.43 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 2.07 \pm 0.1 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times~10^{-1}\!\!\!\!$ & $ 1.15 \pm 0.000406 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 0.38 \pm 3.6e-5             $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$
\\
      $\!\!\!\!(\hat\mu\pm\hat\sigma)\times ~ 10^{-3}\!\!\!\!$ & $ 2.29 \pm 0.12 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 1.99 \pm 0.1 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
       $\!\!\!\!(\hat\mu\pm\hat\sigma)\times ~ 10^{-4}\!\!\!\!$ & $ 4.84 \pm 0.24 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 4.74 \pm 0.24 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
      \hline
    %   \multicolumn{8}{c}{Pegase $13659$ ($\bar\theta\le\pi/6~ 10^{-1}$; $\bar\theta\le\pi/6~ 10^{-2}$; $\bar\theta\le\pi/6~ 10^{-3}$)}\\
    %   \hline
    %   $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-3}\!\!\!\!$ & $ 2.58 \pm 1.7e-5 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 2.51 \pm 1.6e-5 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
    %   $\!\!\!\!(\hat\mu\pm\hat\sigma)\times 10^{-3}\!\!\!\!$ & $ 2.58 \pm 1.7e-5 $ & $ N/A $ & $ 0.0 \pm 0.0 $ & $ 2.51 \pm 1.6e-5 $ & $ 0.0 \pm 0.0 $ & $ 0.0 \pm  0.0 $ & $ 0.0 \pm 0.0$\\
    %   $\!\!\!\!(\hat\mu\pm\hat\sigma)\times\!\!\!\!$ &&&&&&&\\
    %   %  synthetic model
      \hline
    \end{tabular}
    }
    \caption{ Empirical comparison of various algorithms over Matpower real and synthetic test cases \cite{zimmerman2010matpower}. We compare ALOE \cite{owen2019importance}, pmvnorm \cite{genz2020package} with the mirror descent (MD) and the composite mirror descent (CMD). Sub-index V and KL are used for variance and KL minimization respectively, super-index CV is used for control variates. 
    }
    \label{tab:my_label}
\end{table*}
\end{comment}


\begin{comment}
\begin{table}[h!]
  \begin{center}
    \caption{Pegase cases}
    \label{tab:pegase2869}
    \begin{tabular}{l|c|c|c|r} % <-- Alignments: 1st column left, 2nd middle and 3rd right, with vertical lines in between
      \# Nodes, $\bar{\theta}$& \textbf{MD} & \textbf{CMD}  & \textbf{ALOE} & \textbf{CV}\\
      \hline
    $2869, ~\pi/3$ & $1.16\cdot 10^{-5}$ & $1.14\cdot 10^{-5}$ & $1.14\cdot 10^{-5}$ & $1.14\cdot 10^{-5}$ \\
    $2869, ~\pi/4$ & $2.69\cdot 10^{-5}$ & $2.66\cdot 10^{-5}$  & $2.66\cdot 10^{-5}$ & $2.66\cdot 10^{-5}$ \\
    $13659, ~\pi/6$& $1.04\cdot 10^{-3}$  & $1.09\cdot 10^{-3}$ & $1.09\cdot 10^{-3}$ \\
    $13659, ~\pi/3$& $1.94\cdot 10^{-4}$  & $1.86\cdot 10^{-4}$ & $1.86\cdot 10^{-4}$ & $2.03\cdot 10^{-4}$ \\
    $13659, ~\pi/6$& $4.34\cdot 10^{-2}$  & $4.49\cdot 10^{-2}$ & $5.05\cdot 10^{-2}$ & $5.02\cdot 10^{-2}$ \\
    $2869, ~\pi/6$& $0.55$ & $0.54$  & $0.57$ & $0.47$ 
    \end{tabular}
  \end{center}
\end{table}

\begin{table}[h!]
  \begin{center}
    \caption{Illinois-200}
    \label{tab:illinois200}
    \begin{tabular}{l|c|c|c|r} % <-- Alignments: 1st column left, 2nd middle and 3rd right, with vertical lines in between
      $\bar{\theta}$& \textbf{MD}   & \textbf{CMD}  & \textbf{OMC-19} & \textbf{CV}\\
      \hline
    $\pi/3$         & $1.98\cdot 10^{-25}$ & $1.97\cdot 10^{-25}$  & $1.97\cdot 10^{-25}$ & $1.97\cdot 10^{-25}$ \\
    $\pi/4$         & $4.89\cdot 10^{-5}$ &  $4.88\cdot 10^{-5}$ & $4.88\cdot 10^{-5}$ & $4.87\cdot 10^{-5}$ \\
    $\pi/6$        & $0.15$     &      $0.15$        & $0.15$  & $0.15$
    \end{tabular}
  \end{center}
\end{table}

\begin{table}[h!]
  \begin{center}
    \caption{Illinois 500}
    \label{tab:illinois500}
    \begin{tabular}{l|c|c|c|r} % <-- Alignments: 1st column left, 2nd middle and 3rd right, with vertical lines in between
      $\bar{\theta}$& \textbf{MD} & \textbf{CMD} & \textbf{OMC-19} & \textbf{CV} \\
      \hline
    $\pi/3$ & $5.641\cdot 10^{-15}$ & $5.548\cdot 10^{-15}$ & $5.548\cdot 10^{-15}$ & $5.548\cdot 10^{-15}$  \\
    $\pi/4$ & $1.005\cdot 10^{-2}$ & $9.929\cdot 10^{-2}$&  $9.929\cdot 10^{-2}$ & $9.926\cdot 10^{-2}$ \\
    $\pi/6$& $0.384$ &$ 0.384$ & $0.385$ & $0.383$
    \end{tabular}
  \end{center}
\end{table}

\begin{table}[h!]
  \begin{center}
    \caption{IEEE-145}
    \label{tab:ieee145}
    \begin{tabular}{l|c|c|c|r} % <-- Alignments: 1st column left, 2nd middle and 3rd right, with vertical lines in between
      $\bar{\theta}$& \textbf{MD}       &    \textbf{CMD}   & \textbf{OMC-19}\\
      \hline
    $\pi/3$         & $4.312\cdot 10^{-14}$     & $4.312\cdot 10^{-14}$           & $4.312\cdot 10^{-14}$ & $4.312\cdot 10^{-14}$ \\
    $\pi/4$         & $9.653\cdot 10^{-7}$      & $9.641\cdot 10^{-7}$            & $9.637\cdot 10^{-7}$ & $9.633\cdot 10^{-6}$ \\
    $\pi/10$        & $0.121$                   & $0.121$            & $0.121$  & $0.1211$
    \end{tabular}
  \end{center}
\end{table}

Let us now observe how the algorithms act during iterations. From the Figures \ref{fig:illinois500convergence}, \ref{fig:pegase13659convergence} we can observe that ALOE is showing the least variance, MD shows the biggest variance, but CV keeps up with ALOE very well.

\begin{figure}
    \centering
    \includegraphics[scale=0.3]{images/mus_il500_pi6_3e-2.jpg}
    \includegraphics[scale=0.3]{images/var_il500_pi6_3e-2.jpg}
    \caption{Convergence of the algorithm in Illinois-500 case, max phase deviation - $\pi/6$, variance - $3\cdot 10^{-2}$}
    \label{fig:illinois500convergence}
\end{figure}
\begin{figure}
    \centering
    \includegraphics[scale=0.3]{images/mus_peg13659_pi6_1e-2.jpg}
    \includegraphics[scale=0.3]{images/var_peg13659_pi6_1e-2.jpg}
    \caption{Convergence of the algorithm in Pegase 13659 case, max phase deviation - $\pi/6$, variance - $10^{-2}$}
    \label{fig:pegase13659convergence}
\end{figure}
\emd{comment}


%As the methods are mostly intended for a rare event estimation, we have considered 







\begin{comment}
starting from 30 bus






Theorem \ref{thm:MD} states the convergence result.




\begin{theorem}\label{thm:MD}
Let $V^*$ be the optimum in Problem~\eqref{eq:var-min}. Moreover, assume for any $\theta_1, \theta_2$ which belongs to a convex set $\Theta$, one has $\|\nabla V(\theta_1) - \nabla V(\theta_2)\|_\infty \le \beta \|\theta_1 - \theta_2\|_1$. 
%
Then for a step-size policy $\eta_k: 0 < \eta_k = \eta \le 1/\beta$, $k\ge 1$, one has 
\begin{align*}
    \Upsilon  = \frac{1}{n}\sum_{i=1}^n \mathbb{E}_{\upsilon(\cdot,\theta_i)} &\biggl[\frac{f^2(p_i)\upsilon^2(p_i)}{\upsilon(p_i, \theta_i)} - \pi^2\biggr]  \!\le\! \frac{V^*}{n} \!+\! \frac{D^2}{n^2\eta} \!+\! \frac{G^2 \eta}{2\beta n}, 
\end{align*}
where $p_i\sim \upsilon(\cdot, \theta_i)$, $1 \le i \le n$, $G^2$ is an upper bound on the expected squared norm of the gradient in the dual norm
$
G^2 \ge \sup_{\theta\in\Theta}\int_{p\in \mathbb{R}^n}
\|\upsilon^2(p)f^2(p)/\upsilon(p, \theta)\|_\infty^2 \upsilon(p,\theta) dp
$, and $D^2$ is the squared difference between negative entropies at the starting point and the optimal one.
\end{theorem}

\begin{proof}
The proof follows along the same lines with \cite[Proposition 1]{nemirovski2009robust} and requires lighter conditions of than finiteness of the fourth moment typically required by importance samplers \cite{ryu2014adaptive,owen2000safe}. 

{\color{blue} [Placeholder for Sasha or me -- to add a proof, in this particular setup]}
\end{proof}

If one choose $\theta_i \propto \pi_i$
\begin{theorem}
    
\end{theorem}



\begin{proof}
Our proof follwoLet $\omega(\theta)$ be a distance generating function, and $D_\omega(\theta_1, \theta_2)$ be a Bregman divergence. Then as $\omega(\theta)$ is convex one has:
\begin{align*}
    D_\omega(\theta_1, \theta)
\end{align*}

We start with the inequality holds for any $\theta,\theta'$ and a Bregman divergence with the distance generating function~$\omega(\theta)$. 


Let $D(x,z) = \omega(z) - [\omega(x) + \nabla w(x)^T (x - z)] $ be our Bregman divergence,
    \begin{displaymath}\mathbb{A}^0 = \{ \alpha \in \mathbb{A} \big| ~ \exists p \in \mathbb{R}^d : ~ \alpha \in argmin_{u \in \mathbb{A}} [p^T u + \omega(u)] \}.
    \end{displaymath}    
    Let also 
    \begin{displaymath}
    P_x(y) = argmin_{z \in \mathbb{A}} \{ y^T(z - x) + D(x,z) \}
    \end{displaymath}
    be our prox mapping. Then our iterates will be as follows
    \begin{equation}
    \alpha_{j+1} = P_{\alpha_j}(\gamma_j g_j), ~ \alpha_1 \in \mathbb{A}^0.
        \label{eq:iter}
    \end{equation}
    Here $g_j$ is stochastic subgradient from Section 2.
    
    Lemma 2.1  from \cite{juditsky} states merely that $\forall u \in \mathbb{A},~ \alpha \in \mathbb{A}^0,~ \forall ~ y$
    \begin{equation}
        D(P_x{y}, u) \leq D(x, u) + y^T(u - x) + \frac{\| y \|_*^2}{2 \beta},
        \label{eq:lemma228}
    \end{equation}
    where $\beta$ is storng convexity parameter of $\omega(x)$    
    
    Let us use Equation $(\ref{eq:lemma228})$ with
    \begin{displaymath}
        \begin{aligned}
            x &= \alpha_j, \\
            y &= \gamma_j g_j, \\
            u &= \alpha^*.
        \end{aligned}
    \end{displaymath}
    Hence we obtain
    \begin{displaymath}
        \begin{aligned}
            \gamma_j (\alpha_j - \alpha^*)^T g_j \leq D(\alpha_j, \alpha^*) - D(\alpha_{j+1}, \alpha^*) + \frac{\gamma^2_j}{2 \beta}  \| g_j \|^2_*
        \end{aligned}
    \end{displaymath}
    \begin{displaymath}
        D(\alpha_{j+1}, \alpha^*) \leq D(\alpha_{j}, \alpha^*) + \frac{\gamma^2_j}{2 \beta}  \| g_j \|^2_*  -\gamma_j (\alpha_j - \alpha^*)^T g_j
    \end{displaymath}
    
    Let us take conditional expectation: $\mathbb{E} [\cdot | \alpha_j]$
    \begin{displaymath}
        \mathbb{E} \left[ D(\alpha_{j+1}, \alpha^*) | \alpha_j \right] \leq D(\alpha_{j}, \alpha^*) + \frac{\gamma^2_j}{2 \beta}  G^2  -\gamma_j (\alpha_j - \alpha^*)^T \nabla V(\alpha_j)
    \end{displaymath}
    Now, by convexity of $V(\alpha)$, we obtain
    \begin{displaymath}
        \mathbb{E} \left[ D(\alpha_{j+1}, \alpha^*) | \alpha_j \right] \leq D(\alpha_{j}, \alpha^*) + \frac{\gamma^2_j}{2 \beta}  G^2  - \gamma_j (V(\alpha_j) - V^*)
    \end{displaymath}
    Taking full expectation and rearranging the summands,
    \begin{displaymath}
        \mathbb{E} \left( V(\alpha_j) - V^* \right) \leq \frac{1}{\gamma_j} \left( \mathbb{E} D(\alpha_j, \alpha^*) - \mathbb{E} D(\alpha_{j+1}, \alpha^*) \right) + \frac{\gamma_j}{2 \beta} G^2
    \end{displaymath}
    Summing up the fellas from $1$ to $n$, we get
    \begin{displaymath}
    \begin{aligned}
        \sum_{j=1}^n \mathbb{E} & \left( V(\alpha_j) - V^* \right) \leq \\
        &\sum_{j=1}^n \left( \frac{1}{\gamma_j} - \frac{1}{\gamma_{j-1}} \right) \mathbb{E} D(\alpha_j, \alpha^*) + G^2 \frac{1}{2 \beta} \sum_{j=1}^n \gamma_j.
    \end{aligned}
    \end{displaymath}
    
    Let us further assume that we use size step $\gamma_j = \frac{1}{j}$. Also, we denote $D_{\max} = \max_{\alpha_1, \alpha_2 \in \mathbb{A}} D(\alpha_1, \alpha_2)$. Thus,
    \begin{displaymath}
    \begin{aligned}
        \sum_{j=1}^n \mathbb{E} &\left( V(\alpha_j) - V^* \right) \leq \\
        &\sum_{j=1}^n \left( \sqrt{j} - \sqrt{j-1} \right)  D_{\max} + G^2 \frac{1}{2 \beta} \sum_{j=1}^n \frac{1}{\sqrt{j}}.
    \end{aligned}
    \end{displaymath}
    Now, since $\sum_{j=1}^n \frac{1}{\sqrt{j}} \leq \int_{1}^n \frac{1}{\sqrt{j}}dj = \sqrt{n}$, 
    \begin{displaymath}
        \sum_{j=1}^n \mathbb{E} \left( V(\alpha_j) - V^* \right) \leq D_{\max} \sqrt{n} + \frac{G^2}{2 \beta} \sqrt{n}.
    \end{displaymath}
    Hence,
    \begin{displaymath}
        {\boldsymbol Var}(I_n) = \frac{1}{n^2} \sum_{i=1}^n \mathbb{E}V(\alpha_i) \leq V^* /n + \left( D_{max} + \frac{G^2}{2 \beta} \right) / n^{3/2}
    \end{displaymath}
    
    Summing up,
    
    \begin{displaymath}
        V^* / n \leq {\boldsymbol Var}(I_n)  \leq V^* /n + \left( D_{max} + \frac{G^2}{2 \beta} \right) / n^{3/2}
    \end{displaymath}
\end{proof}
\end{comment}



\begin{comment}
First of all, mirror descent is a proximal algorithm. A particular case of it is the Projected Gradient Descent (PGD) method (euclidean projection). The iterations of PGD (for some set $\mathcal{X}$) can be written as follows:
$$x^{k+1} = \argmin_{x \in \mathcal{X}} \{ \gamma^k \left< g(x^k), x \right> + \| x^k - x\|^2_2 / 2\}.$$ 
The function under the $\argmin$ in the right hand side is called prox-function. In the presented case, it can be easily seen that this is the PGD. Further, the proximity term $\| x_k - x\|^2_2 / 2$ can be replaced with Bregman Divergence 
$$D(x,z) = w(z) - [w(x) + \nabla w(x)^T (x - z)].$$
This is done in order to catch the local geometry of the feasibility set. This function is composed of distance generation function $w(x)$ which is strictly convex, continuously differentiable. Since we are working on the probability simplex, it is wise to choose 
\begin{equation}
    D(x,z) = D_{\Delta}(x,z)= \sum_i x_i \log \frac{x_i}{z_i}
    \label{eq:bregam_simplex}
\end{equation}
which is Kullback-Leibler divergence, since our variables $\alpha$ lie on the probability simplex \cite{bregman_div_simplex}. Such expression occurs if one chooses $w(x) = \sum_i x_i \log x_i$ -- negative entropy. Further, we will use special notation for chosen Bregman Divergence. For example, if we write $D_{\Delta}(x,z)$ we mean Bregman Divergence for probability simplex, i.e,~\eqref{eq:bregam_simplex}. For our work, the mirror descent is organized as follows: for prox mapping $P_x(y) = \argmin_{z \in \mathbb{A}} \left\{\ y^T (z - x) + D(x,z) \right\}$, $\alpha_{k+1}= P_{\alpha_k} (\gamma_k g_k)$. For a mirror descent on probability simplex one can derive explicit iterations:
$$
\alpha_i^{k+1} = \frac{\alpha_i^k \exp( -\gamma_k g_i^k)}{\sum_j \alpha_j^k \exp( -\gamma_k g_j^k)}.
$$
Such method is also called exponential gradient descent.


% See paper for phd application for the following




Following to the idea of ... for the exponential families, we suggest using convex optimization to find the weights $\{\gamma_i\}_{i=1}^n$ and densities of interest $\{\psi_i\}_{i=1}^n$. Indeed, consider the variance of the importance sampler from a density $\psi(\bp, \theta)$ parametrized by $\theta$, $\theta \in \Theta \subseteq \mathbb{R}^n$: 


Importance sampling consists in {\color{orange} replacing the sampling distribution} with a distribution $\psi(\cdot)$


\end{comment}




%


%, e.g. a set defined by Eqs.~\eqref{eq:DC-PF}:
%\begin{align*}
%    \cP = \{\bp:\; \text{Eqs.~\eqref{eq:DC-PF} are satisfied for some }\bth\}, 
%\end{align*} 




%defined by Eqs.~\eqref{eq:DC-PF}:
%\begin{align*}
%    \cP = \{\bp:\; \text{Eqs.~\eqref{eq:DC-PF} are satisfied for some }\bth\}, 
%\end{align*} 
%e.g. $\cP = \bigcap_i \{\bp:\; \bom_i^\top \bp \le b_i\}$ for some vectors $\{\bom_i\}_i$ and~$\{b_i\}_i$ comes from Eqs.~\eqref{eq:DC-PF}.



\begin{comment}
The probability $P$ of being outside of the polytope is bounded as 
\begin{align*}
    \max_{i, 1\le i \le J} P_i \le P \le \sum_{i=1}^J P_i,
\end{align*}
where $P_i$ is a probability of $\bom^\top_i \bp \ge b_i$ for $\bp \sim \pi$. This bound is often used in the stochastic power flow analysis {\color{orange} reference mb}, while it can overestimate the event probability in about a number of lines times. The inclusion-exclusion principle provides us with a tighter bound; however, it requires significant computational efforts. 

On another hand, by the law of total expectation {\color{orange} can i have a proof?}
\begin{align*}
    P \cdot S_{\cal P} = \sum_{i=1}^J P_i,
\end{align*}
where $S_{\cal P}$ is the (expected) number of constrained $S(\bp)$ violated by a random $\bp$ with $\bp~\sim \cN(\bmu, \Sigma)$ s.t. $\bp \not\in \cP$. In the following section we aim at approximating $S_{\cal P}$ using importance sampling {\color{orange} are we?}, which immediately gives us an approximation and confidence bounds for $P$. 


\section{Importance Sampling}

A method of Monte Carlo is a classical approach to approximate multidimensional integrals or probabilities, which can not be computed analytically, based on sampling from a target {\color{orange} what is target probability?} probability distribution or a uniform sampling \cite{l2009monte, kalos2009monte,hammersley2013monte,owen2016monte}.  To this end, the unknown probability $P$ of being outside of the security region is 
\begin{align*}
    P = \int_{\bp} f(\bp) \pi(\bp) d \bp \approx \frac{1}{n}\sum_{i=1}^n f(\bp_i), \bp_i \sim \pi
\end{align*}
where $\pi(\cdot)$ is a nominal distribution of renewables, and $f(\bp)$ is a $\{0,1\}$ indicator function equals to one iff $\bp$ is outside the polytope $\cP$. 
%
However, the Monte-Carlo sampling is known to be inefficient in estimating a rare event probability, e.g. a probability of a grid failure, as it spends most of its efforts far from the area of interest. 

A valuable alternative to the classical Monte-Carlo scheme is an Importance Sampling (IS) approach.  Importance sampling consists in {\color{orange} replacing the sampling distribution} with a distribution $\psi(\cdot)$ {\color{orange} and weighting with likelihood ratio}
\begin{gather}
    P = \int_{\bp} \frac{f(\bp) \pi(\bp)}{\psi(\bp)} \psi(\bp) d \bp \approx \frac{1}{n}\sum_{i=1}^n\frac{f(\bp) \pi(\bp)}{\psi(\bp)},  \bp \sim \psi
\end{gather}
aims at having a higher density in the areas which contributes most to the integral~\cite{he2014optimal,owen2019importance,martino2017layered,bugallo2017adaptive,ryu2014adaptive,rubinstein2013cross}. 

In adaptive importance sampling  \cite{owen2016monte,ryu2014adaptive} we make an iterative choice of the distributions $\psi_1(\bp), \dots, \psi_n(\bp)$ to sample from and weights $\{\gamma_i\}_{i=1}^n$ aims at faster convergence of an empirical counterpart {\color{orange} there should be the mentioning that we sample from weighted linear mixture, where a $i^{\textup{th}}$ weight is a probability to pick $i^{\textup{th}}$ density to sample from}
\begin{align}
    P \approx P_n^{AIS} = \frac{1}{n}\sum_{i=1}^n \gamma_i\frac{f(\bp_i)\pi(\bp_i)}{\psi_i(\bp_i)}, \; \bp_i \sim \psi_i
\end{align}
to the target probability $P$. 


Notice, that convexity of $\log \psi(x, \theta)$ implies convexity of $\psi^{-1}(x, \theta)$. 
\begin{theorem}\label{thm:01}
Let $X_\theta = \{x: x\in\mathbb{R}^n \wedge \psi(x, \theta) \neq 0\}$. If for any $x \in X_\theta$, $\log \psi(x, \theta)$ is convex in $\theta$, then $\psi^{-1}(x, \theta)$ is convex in $\theta$ as well. 
\end{theorem}

The cumulative distribution function (CDF) $F(x)$ of a real-valued random variable $X$ is 
\[
F_X(x) = \int_{-\infty}^x f(x) d x, \quad x \in \mathbb{R} 
\]
where $f(x)$ is an absolutely continious  probability density function (PDF). Let $F_X^{-1}(y)$ be an inverse distribution function if 
\[F_X^{-1}(y) = \min_{x\in \mathbb{R}} \{F_X(x) \ge y\}.\]

The following algorithm aims at sampling of $Y: f_Y(z) \propto f_X(z) 1(z \ge \tau)$ is a based on the inverse transform sampling ... for continuous distributions:
\begin{enumerate}
    \item Generate $u \sim U(0,1)$
    \item Set $x = F_X^{-1}(F_X(\tau) + (1 - u) F_X(\tau))$
\end{enumerate}

\begin{theorem}
Algorithm ... generates $x \propto f_X(z) 1(z \ge \tau)$
\end{theorem}

So that, for a linear 

form $z = \omega^\top x$ is 

$z = \omega^\top x$




\begin{algorithm}[H]
 \label{alg:conditional-gen}
 \caption{Conditional Sampling, $Y(x) \sim f_X(x)| x^\top \omega \ge \tau$}
 \begin{algorithmic}[1]
 %\renewcommand{\algorithmicrequire}{\textbf{Input:}}
 %\renewcommand{\algorithmicensure}{\textbf{Output:}}
 \REQUIRE Threshold $\tau \in \mathbb{R}$,  $\omega \in \mathbb{R}^d$, $X\sim f_X$ with CDF $F_X$. 
 \ENSURE  Random variable $Y$, with $f_Y(x)\propto f_X(x)1(x \ge \tau)$
 \STATE Generate $X \sim f_X$
 \STATE Generate $u \in U(0,1)$
 \STATE Set $z = F_X^{-1}(F_X(\tau) + u (1 - F_X(\tau))$
 \STATE Deliver $y = z \omega + $
 %https://stephens999.github.io/fiveMinuteStats/inverse_transform_sampling.html
 
 \STATE Set $\phi = \frac{\Sigma \omega}{\|\Sigma \bom\|_2}$, $\tau = \frac{b - \bmu^\top\bom}{\|{\Sigma\bom}\|_2}$, and $\bx = \Sigma^{-1}(\bp - \bmu)$
  \STATE Sample $z \sim \cN(\mathbf{0}, I)$
  \STATE Sample $u \sim U(0,1)$
  \STATE $y = \Phi^{-1}(\Phi(\tau) + u (1 - \Phi(\tau)))$
  \STATE $x = \phi y + (i - \phi\phi^\top) z$
  \STATE $\bp = \Sigma(\bx + \bmu)$
 \RETURN $\bp$
 \end{algorithmic}
 \end{algorithm}

\begin{theorem}
Let $F_X(x)$ is a CDF of a random variable $X$ with density $f_X(x)$. Then algorithm ... generates a random variable $Y$
with a probability density $f_Y(x) \propto f_X(x) 1(x > \tau)$.
\end{theorem}




\section{Algorithm}
Although, the probability $P$ and a corresponding densities are unknown one can easily find conditional probabilities $P_j$ along with their densities.

{\color{blue}add a part about closed under convolution densities}

Let $\Phi$ be a cumulative density function of the standard normal distribution $\cN(0, I)$, then 
\begin{align*}
    P_j & = \mathbb{E}_{\bp \sim \cN(\bmu, \Sigma)} (\bp^\top \bom_j > b_j) \\
    & = \mathbb{E}_{\bp \sim \cN(\bmu, \Sigma)} ((\bp - \bmu)^\top \bom_j > b_j - \bmu^\top \bom_j)\\
    & = \mathbb{E}_{\bp \sim \cN(\bmu, \Sigma)} \left(\underbrace{\frac{(\Sigma\bom_j)^\top}{\|\Sigma \bom_j\|_2} \Sigma^{-1}(\bp - \bmu)}_{x}  > \frac{b_j - \bmu^\top \bom_j}{{\|\Sigma \bom_j\|_2}}\right)\\
    & = \Phi\left(\frac{b_j - \bmu^\top \bom_j}{{\|\Sigma \bom_j\|_2}}\right), 
\end{align*}
where $x$ is a standard normal vector, $x \sim \cN(0, 1)$. 

Algorithm \ref{alg:conditional-gen} outlines sampling from conditional distribution introduced in [...], $\bp \sim \cN(\mu, \Sigma)$ subject to $\bp^\top \omega > b$. 

\begin{algorithm}[H]
 \label{alg:conditional-gen}
 \caption{Sampling $\bp \sim \cN(\bmu, \Sigma)$ s.t. $\bp^\top \bom > b$}
 \begin{algorithmic}[1]
 %\renewcommand{\algorithmicrequire}{\textbf{Input:}}
 %\renewcommand{\algorithmicensure}{\textbf{Output:}}
 %\REQUIRE in
 %\ENSURE  out
 \STATE Set $\phi = \frac{\Sigma \omega}{\|\Sigma \bom\|_2}$, $\tau = \frac{b - \bmu^\top\bom}{\|{\Sigma\bom}\|_2}$, and $\bx = \Sigma^{-1}(\bp - \bmu)$
  \STATE Sample $z \sim \cN(\mathbf{0}, I)$
  \STATE Sample $u \sim U(0,1)$
  \STATE $y = \Phi^{-1}(\Phi(\tau) + u (1 - \Phi(\tau)))$
  \STATE $x = \phi y + (I - \phi\phi^\top) z$
  \STATE $\bp = \Sigma(\bx + \bmu)$
 \RETURN $\bp$
 \end{algorithmic}
 \end{algorithm}

Let $h_j(\bp)$ be an indicator of $\bom_j^\top \bp \ge b_j$, and also $S(\bp) = \sum_{j=1}^J h_j(\bp)$ be the number of violated security constraints. Following to [...] our goal here is to compute $S(\bp)$ as \[
    P = \sum_{j=1}^J P_j/ \mathbb{E} S(\bp) 
\]
by the law of total expectation. 

\subsection{Concentration inequalities}
In this section we refer to the concentration inequalities and show to exploit them to obtain upper bounds on DC grid failure probability.

\subsection{Bernstein's and Bennett's Inequalities}

Let us begin with Bernstein's inequality {\color{blue} reference here, boah}. 
\begin{theorem}
Let $X_1, \dots, X_n$ be independent real-valued random variables. Assume that there exist positive numbers $v$ and $c$ such that $\sum_i^n \mathbb{E} \left[ X_i^2 \right] \leq v$ and
$$
\sum_i^n \mathbb{E} \left[ (X_i)^q_+ \right] \leq \frac{q!}{2} vc^{q-2}, \textup{ for all integers } q \geq 3.
$$
If $S = \sum_i^n \left( X_i - \mathbb{E}X_i \right)$, then for all $\lambda \in (0, 1/c)$ and $t > 0$,
$$
\psi_S (\lambda) \leq \frac{v\lambda^2}{2 (1 - c\lambda)}
$$
and
$$
\psi^*(t) \geq \frac{v}{c^2} h_1\left( \frac{ct}{v} \right),
$$
where $h_1 = 1 + u - \sqrt{1 + 2u}$ for $u > 0$. In particular, for all $t > 0$,
\begin{equation}
    \mathbb{P} \left\{ S \geq \sqrt{2vt} + ct \right\} \leq e^{-t}.
    \label{eq:Bernstein_concentration}
\end{equation}
\label{th:bernstein}
\end{theorem}
From this theorem the only result that we will need is~\eqref{eq:Bernstein_concentration}.

Moreover, we will use Bennett's inequality {\color{blue} ssylka syuda}
\end{comment}







\begin{comment}
\begin{theorem}
Let $X_1, \dots, X_n$ be independent random variables with finite variance such that $X_i \leq b$ for some $b > 0$ almost surely for all $i \leq n$. Let
$$
S = \sum_{i=1}^n \left( X_i - \mathbb{E} X_i \right)
$$
and $v = \sum_{i=1}^n \mathbb{E}\left[ X_i^2 \right]$. If we write $\phi(u) = e^u - u - 1$ for $u \in \mathbb{R}$, then, for all $\lambda > 0$,
$$
\log \mathbb{E} e^{\lambda S} \leq n \log \left( 1 + \frac{v}{nb^2} \phi(b\lambda) \right) \leq \frac{v}{b^2} \phi(b\lambda),
$$
and for any $t > 0$,
\begin{equation}
    \mathbb{P} \left\{ S \geq t \right\} \leq \exp \left( -\frac{v}{b^2} h\left( \frac{bt}{v} \right) \right),
    \label{eq:Bennett_concentration}
\end{equation}
where $h(u) = (1 + u) \log (1 + u) - u$ for $u>0$.
\label{th:bennett}
\end{theorem}

\subsection{Utilization of Concentration Inequalities}
Let us discuss the procedure of obtaining the upper bound on probability of failure grid via concentration inequalities. First, let us denote $N_V(x) = \sum_{j=1}^J H_j(x)$ -- number of violated planes at $x$. We will use Theorems \ref{th:bernstein} and \ref{th:bennett} in the following way. We assume that $X$ is our fluctuation and use that theorem for random variables $X_j = H_j(X)$. Thus, $S = N_V(X) - \mathbb{E}N_V(X)$ -- centered number of planes violated.

For each theorem we will compute all the necessary values for each of the two options for distribution of the fluctuations. We start with the mean of number of planes violated. First, let $X \sim p$. It is obvious that
\begin{theorem}
Let $X \sim p$. Then $\mathbb{E}_p H_j(X) = P_j$.
\label{th:S_standard_gauss}
\end{theorem}
The latter theorem leads to the fact that $S = N_V(X) - \sum_{j=1}^J P_j$, provided $X \sim p$.
 Second, let $X \sim p_{\alpha}$. In this case, we cannot provide explicit expression for $\mathbb{E}_{p_{\alpha}} H_j(X)$ but we can obtain the lower bound. 
\begin{lemma}
Let $X \sim p_{\alpha}$. Then $\mathbb{E}_{p_{\alpha}} H_j(X) \geq \alpha_j$.
\label{lemmga:lb_H_j_mixture}
\end{lemma}
\begin{proof}
$$
    \begin{aligned}
        \mathbb{E}_{p_{\alpha}} H_j(X) &= \int H_j(x) \sum_{k=1}^J H_k(x) f(x) / P_j dx \\ 
        & = \sum_{k \neq j} \frac{\alpha_k}{P_k}\int H_j(x) H_k(x) f(x)dx \\
        &+ \frac{\alpha_j}{P_j} \int H^2_j(x)f(x)dx \\
        &\geq \frac{\alpha_j}{P_j} \int H^2_j(x)f(x)dx \\
        &= \frac{\alpha_j}{P_j} \int H_j(x)f(x)dx = \alpha_j.
    \end{aligned}
$$
\end{proof}
Having mentioned the result of Lemma \ref{lemmga:lb_H_j_mixture} and the fact that $\alpha_j$ sums up to $1$, we conclude that
\begin{theorem}
Let $X \sim p_{\alpha}$. Then $\mathbb{E}_p H_j(X) \geq \alpha_j$ which lead to $S = N_V(X) - 1$.
\label{th:S_mixture}
\end{theorem}

From Theorems \ref{th:S_standard_gauss}, \ref{th:S_mixture} we can see that if $X$ is drawn from the mixture $p_{\alpha}$, it brings at least $1$ violation in average, whence if $X$ is distributed normally, the averaged number of violations depends on the operating point which affects $\sum_{j=1}^J P_j$.

Now we will obtain the results from Bennett's concentration inequality. . We need to specify $v$ and $b$ from the Theorem \ref{th:bennett}.
\begin{lemma}
The values $b$ and $v$ from the Theorem~\ref{th:bennett} for $X_j = H_j(X)$ are given as
$$
\begin{aligned}
b = 1, ~ v  &= \sum_{j=1}^J P_j, \textup{ if } X\sim p \\
         v  &= 1, ~ \textup{ if } X \sim p_{\alpha}
\end{aligned}
$$
\label{lemma:bennett_values}
\end{lemma}
\begin{proof}
Since $H_j(x)$ takes values either $0$ or $1$ for all $j$, $b = 1$.
Note that $v = \sum_{j=1}^J \mathbb{E} H_j^2 (x) = \sum_{j=1}^J \mathbb{E}H_j$.
Thus, if $X \sim p$, $v = \sum_{j=1}^J P_j$ and if $X \sim p_{\alpha}$, $v=1$.
\end{proof}
This immediately leads us to the following result
\begin{theorem}
Let $h(u) = (1 + u) \log (1 + u) - u$ for $u>0$. Let $\bar{P} = \sum_{j=1}^J P_j$ Then for all $t > 0$
\begin{subequations}
    \begin{equation}
        \mathbb{P} \left\{ N_V(X) - \bar{P} \geq t \right\} \leq \exp \left( - \bar{P} h \left( \frac{t}{\bar{P}} \right)\right), ~X \sim p
        \label{eq:bennett_concentraion_normal}
    \end{equation}
    \begin{equation}
        \mathbb{P} \left\{ N_V(X) - 1 \geq t \right\} \leq \exp \left( -  h \left( t \right)\right), ~X \sim p_{\alpha}
        \label{eq:bennett_concentraion_mixture}
    \end{equation}
\end{subequations}
\label{th:bennett_conc_viol}
\end{theorem}
Note that the obtained concentration inequalities differ both in the event whose probability is bounded and the upper bound on the probability. 

Now we will obtain concentration inequalities from the Bernstein inequality, Theorem \ref{th:bernstein}. First of all, we need to obtain $c$ and $v$ from the Theorem~\ref{th:bernstein}.
\begin{lemma}
The values $c$ and $v$ from the Theorem~\ref{th:bernstein} for $X_j=H_j(X)$ are given as
$$
\begin{aligned}
c \geq 1/3, ~   &v=\sum_{j=1}^J P_j, \textup{ if } X \sim p \\
                &v=1, \textup{ if } X \sim p_{\alpha}
\end{aligned}
$$
\end{lemma}
\begin{proof}
First, note that $\sum_{j=1}^J \mathbb{E} \left[ H^2_j(X) \right] = \sum_{j=1}^J \mathbb{E} \left[ H_j(X) \right]$. Second, note that $(H_j(x))^q_+ = H_j(x)$ for all $j=1,\dots, J$, integers $q\geq 1$.
Let us consider $X \sim p$. In this case $\sum_{j=1}^J \mathbb{E} \left[ H_j(X) \right]\leq \sum_{j=1}^J P_j$, so $v$ can be set as $\sum_{j=1}^J P_j$.
Further, it is evident that in order to $\sum_{j=1}^J P_j \leq \frac{q!}{2} \sum_{j=1}^J P_j c^{q-2}$ be true for $q \geq 3$ it is sufficient for $c$ to be greater than $1/3$.
As for the case when $X \sim p_{\alpha}$, $v = 1$, since $\sum_{j=1}^J \mathbb{E} \left[ H^2_j(X) \right] = \sum_{j=1}^J \mathbb{E} \left[ H_j(X) \right] = \sum_{j=1}^J \alpha_j = 1$ and $c \geq 1/3$ by the same reasoning as for $X \sim p$.
\end{proof}
Now we can state that
\begin{theorem}
Let $\bar{P} = \sum_{j=1}^J P_j$ Then for all $t > 0$
\begin{subequations}
    \begin{equation}
        \mathbb{P} \left\{ N_V(X) - \bar{P} \geq \sqrt{2 \bar{P} t} + t / 3 \right\} \leq e^{-t}, ~X \sim p
        \label{eq:bernstein_concentraion_normal}
    \end{equation}
    \begin{equation}
        \mathbb{P} \left\{ N_V(X) - 1 \geq \sqrt{2t} + t/3 \right\} \leq e^{-t}, ~X \sim p_{\alpha}
        \label{eq:bernstein_concentraion_mixture}
    \end{equation}
\end{subequations}
\label{th:bernshtein_conc_viol}
\end{theorem}

\subsubsection{The Procedure}
Now we explain how to obtain the grid failure probability using obtained concentration inequalities from above. A grid failure happens, when the fluctuation $X$ brings the $N_V(X) \geq 1$. Thus, we need to act as follows. Pick desired distribution of $X$ and an concentration inequality, solve the inequality under the probability measure to get $t$ and obtain the upper bound. Let us outline the procedures for the utilization of either Bernstein's or Bennett's inequalities.
 
 \begin{algorithm}
 \caption{Failure Probability Upper Bound. Bernstein}
 \begin{algorithmic}[1]
 \renewcommand{\algorithmicrequire}{\textbf{Input:}}
 \renewcommand{\algorithmicensure}{\textbf{Output:}}
 \REQUIRE Plane violation indicator functions $H_j(X)$, Lower bound on $\sum_{j=1}^J \mathbb{E} H_j(X) \geq \hat{P}$, ~ $\hat{P} < 1$.
 \ENSURE  Upper bound on probability of system failure
  \STATE Find $t$ such that $\bar{P} + \sqrt{2 \bar{P} t} + \frac{t}{3} = 1$: $t = \frac{-3 \sqrt{2 \bar{P}} + \sqrt{12 + 6 \bar{P}}}{2}$
 \RETURN $e^{-t}$ 
 \end{algorithmic} 
 \label{alg:bernstein_upper bound}
 \end{algorithm}

\begin{algorithm}
 \caption{Failure Probability Upper Bound. Bennett}
 \begin{algorithmic}[1]
 \renewcommand{\algorithmicrequire}{\textbf{Input:}}
 \renewcommand{\algorithmicensure}{\textbf{Output:}}
 \REQUIRE Plane violation indicator functions $H_j(X)$, Lower bound on $\sum_{j=1}^J \mathbb{E} H_j(X) \geq \hat{P}$, $~ \hat{P} < 1$
 \ENSURE  Upper bound on probability of system failure
  \STATE Set $t = 1 - \hat{P}$, $h(u) = (1 + u) \log(1 + u) - u, ~ u > 0$
 \RETURN $\exp\left(-\hat{P} \cdot h\left( \frac{t}{\hat{P}} \right)\right)$ 
 \end{algorithmic} 
 \label{alg:bennet_upper bound}
 \end{algorithm}

\subsubsection{Numerical experiments on concentration inequalities}
We start with


Before testing our approach on networks, we consider the regular polygon of $J \geq 3$ sides which is circumscribed around the circle of radius $t \geq 0$. The polygon can be defined as intersection of $\{ x \in \mathbb{R}^2 :~ \omega_j^T x \leq \tau \},$ where $\omega_j^T = \left( \sin (2 \pi j / J), \cos (2 \pi j / J) \right)$ for $j=1, \dots, J$. Let us denote this polygon as $\mathcal{P}$. We will obtain the probability $\mu = \mathbb{P}\{ x \notin \mathcal{P} \}$, assuming $x \sim \mathcal{N}(0, I_2)$. It is known that $\mu \leq \mathbb{P} \{ \Xi^2_{(2)} \geq \tau^2 \} = \exp(-\tau^2/2)$. Moreover, the gap between the circle and the polygon is of the area $\mathcal{A}(J, \tau) = (J \tan (\pi / J) - \pi) \tau^2$. Also, the bivariate Gaussian density inside the gap is at most $\exp(-\tau^2/2) / (2 \pi)$. Thus, the lower bound on the probability is $\mu \geq \exp(- \tau^2 / 2) - \mathcal{A}(J,\tau) \exp(-\tau^2 / 2)/  (2 \pi)$.
We compare our method with simple importance sampling technique from {\color{blue} cite 4mo} and classic Monte-Carlo method for integer $\tau =2,\dots, 8$. The number of planes is chosen to be $J=360$.



\begin{table}[h!]
  \begin{center}
    \caption{Regular polygon $J=360$}
    \label{tab:sincos_experiments}
    \begin{tabular}{l|c|c|c|r} % <-- Alignments: 1st column left, 2nd middle and 3rd right, with vertical lines in between
      $\tau$ & Bennet-$p$ & Bernstein-$p$ & \textbf{Owen et al. 2019} & $\bar{\mu}$\\
      \hline
        $3$ & $8.12\cdot 10^{-1}$ & $6.36\cdot 10^{-1}$ & $1.10\cdot 10^{-2}$ & $1.11\cdot 10^{-2}$ \\
        $4$ & $3.06\cdot 10^{-2}$ & $2.20\cdot 10^{-1}$ & $3.31\cdot 10^{-4}$ & $3.34\cdot 10^{-4}$ \\
        $5$ & $2.81\cdot 10^{-4}$ & $1.81\cdot 10^{-1}$ & $3.87\cdot 10^{-6}$ & $3.72\cdot 10^{-6}$ \\
        $6$ & $9.65\cdot 10^{-7}$ & $1.77\cdot 10^{-1}$ & $1.53\cdot 10^{-8}$ & $1.52\cdot 10^{-8}$ \\
        $7$ & $1.25\cdot 10^{-8}$ & $1.76\cdot 10^{-1}$ & $2.33\cdot 10^{-11}$ & $2.28\cdot 10^{-11}$ \\
        $8$ & $6.08\cdot 10^{-12}$ & $1.76\cdot 10^{-1}$ & $1.29\cdot 10^{-14}$ & $1.26\cdot 10^{-14}$
    \end{tabular}
  \end{center}
\end{table}
\end{comment}




